Post-outburst evolution of bonafide FUor V2493 Cyg: A Spectro-photometric monitoring

We present here the results of eight years of our near-simultaneous optical/near-infrared spectro-photometric monitoring of bonafide FUor candidate `V2493 Cyg' starting from 2013 September to 2021 June. During our optical monitoring period (between October 16, 2015 and December 30, 2019), the V2493 Cyg is slowly dimming with an average dimming rate of $\sim$26.6 $\pm$ 5.6 mmag/yr in V band. Our optical photometric colors show a significant reddening of the source post the second outburst pointing towards a gradual expansion of the emitting region post the second outburst. The mid infra-red colors, on the contrary, exhibits a blueing trend which can be attributed to the brightening of the disc due to the outburst. Our spectroscopic monitoring shows a dramatic variation of the H$\alpha$ line as it transitioned from absorption feature to the emission feature and back. Such transition can possibly be explained by the variation in the wind structure in combination with accretion. Combining our time evolution spectra of the Ca II infra-red triplet lines with the previously published spectra of V2493 Cyg, we find that the accretion region has stabilised compared to the early days of the outburst. The evolution of the O I $\lambda$7773 \AA~ line also points towards the stabilization of the circumstellar disc post the second outburst.

==> diff-old.txt <==

%DIF LATEXDIFF DIFFERENCE FILE
%DIF DEL copy1.tex   Sun Mar 19 10:56:59 2023
%DIF ADD copy2.tex   Sun Mar 19 10:57:08 2023
%% Beginning of file 'sample63.tex'
%%
%% Modified 2019 June
%%
%% This is a sample manuscript marked up using the
%% AASTeX v6.3 LaTeX 2e macros.
%%
%% AASTeX is now based on Alexey Vikhlinin's emulateapj.cls 
%% (Copyright 2000-2015).  See the classfile for details.

%% AASTeX requires revtex4-1.cls (http://publish.aps.org/revtex4/) and
%% other external packages (latexsym, graphicx, amssymb, longtable, and epsf).
%% All of these external packages should already be present in the modern TeX 
%% distributions.  If not they can also be obtained at www.ctan.org.

%% The first piece of markup in an AASTeX v6.x document is the \documentclass
%% command. LaTeX will ignore any data that comes before this command. The 
%% documentclass can take an optional argument to modify the output style.
%% The command below calls the preprint style which will produce a tightly 
%% typeset, one-column, single-spaced document.  It is the default and thus
%% does not need to be explicitly stated.
%%
%%
%% using aastex version 6.3
\documentclass[twocolumn]{aastex63}
\usepackage{lineno}
\usepackage{amsmath}
%DIF 29a29
\usepackage{soul} %DIF > 
%DIF -------
%% The default is a single spaced, 10 point font, single spaced article.
%% There are 5 other style options available via an optional argument. They
%% can be invoked like this:
%%
%% \documentclass[arguments]{aastex63}
%% 
%% where the layout options are:
%%
%%  twocolumn   : two text columns, 10 point font, single spaced article.
%%                This is the most compact and represent the final published
%%                derived PDF copy of the accepted manuscript from the publisher
%%  manuscript  : one text column, 12 point font, double spaced article.
%%  preprint    : one text column, 12 point font, single spaced article.  
%%  preprint2   : two text columns, 12 point font, single spaced article.
%%  modern      : a stylish, single text column, 12 point font, article with
%% 		  wider left and right margins. This uses the Daniel
%% 		  Foreman-Mackey and David Hogg design.
%%  RNAAS       : Preferred style for Research Notes which are by design 
%%                lacking an abstract and brief. DO NOT use \begin{abstract}
%%                and \end{abstract} with this style.
%%
%% Note that you can submit to the AAS Journals in any of these 6 styles.
%%
%% There are other optional arguments one can invoke to allow other stylistic
%% actions. The available options are:
%%
%%   astrosymb    : Loads Astrosymb font and define \astrocommands. 
%%   tighten      : Makes baselineskip slightly smaller, only works with 
%%                  the twocolumn substyle.
%%   times        : uses times font instead of the default
%%   linenumbers  : turn on lineno package.
%%   trackchanges : required to see the revision mark up and print its output
%%   longauthor   : Do not use the more compressed footnote style (default) for 
%%                  the author/collaboration/affiliations. Instead print all
%%                  affiliation information after each name. Creates a much 
%%                  longer author list but may be desirable for short 
%%                  author papers.
%% twocolappendix : make 2 column appendix.
%%   anonymous    : Do not show the authors, affiliations and acknowledgments 
%%                  for dual anonymous review.
%%
%% these can be used in any combination, e.g.
%%
%% \documentclass[twocolumn,linenumbers,trackchanges]{aastex63}
%%
%% AASTeX v6.* now includes \hyperref support. While we have built in specific
%% defaults into the classfile you can manually override them with the
%% \hypersetup command. For example,
%%
%% \hypersetup{linkcolor=red,citecolor=green,filecolor=cyan,urlcolor=magenta}
%%
%% will change the color of the internal links to red, the links to the
%% bibliography to green, the file links to cyan, and the external links to
%% magenta. Additional information on \hyperref options can be found here:
%% https://www.tug.org/applications/hyperref/manual.html#x1-40003
%%
%% Note that in v6.3 "bookmarks" has been changed to "true" in hyperref
%% to improve the accessibility of the compiled pdf file.
%%
%% If you want to create your own macros, you can do so
%% using \newcommand. Your macros should appear before
%% the \begin{document} command.
%%
\newcommand{\vdag}{(v)^\dagger}
\newcommand\aastex{AAS\TeX}
\newcommand\latex{La\TeX}

%% Reintroduced the \received and \accepted commands from AASTeX v5.2
\received{June 1, 2022}
\revised{\today}
\accepted{\today}
%% Command to document which AAS Journal the manuscript was submitted to.
%% Adds "Submitted to " the argument.
\submitjournal{AJ}

%% For manuscript that include authors in collaborations, AASTeX v6.3
%% builds on the \collaboration command to allow greater freedom to 
%% keep the traditional author+affiliation information but only show
%% subsets. The \collaboration command now must appear AFTER the group
%% of authors in the collaboration and it takes TWO arguments. The last
%% is still the collaboration identifier. The text given in this
%% argument is what will be shown in the manuscript. The first argument
%% is the number of author above the \collaboration command to show with
%% the collaboration text. If there are authors that are not part of any
%% collaboration the \nocollaboration command is used. This command takes
%% one argument which is also the number of authors above to show. A
%% dashed line is shown to indicate no collaboration. This example manuscript
%% shows how these commands work to display specific set of authors 
%% on the front page.
%%
%% For manuscript without any need to use \collaboration the 
%% \AuthorCollaborationLimit command from v6.2 can still be used to 
%% show a subset of authors.
%
%\AuthorCollaborationLimit=2
%
%% will only show Schwarz & Muench on the front page of the manuscript
%% (assuming the \collaboration and \nocollaboration commands are
%% commented out).
%%
%% Note that all of the author will be shown in the published article.
%% This feature is meant to be used prior to acceptance to make the
%% front end of a long author article more manageable. Please do not use
%% this functionality for manuscripts with less than 20 authors. Conversely,
%% please do use this when the number of authors exceeds 40.
%%
%% Use \allauthors at the manuscript end to show the full author list.
%% This command should only be used with \AuthorCollaborationLimit is used.

%% The following command can be used to set the latex table counters.  It
%% is needed in this document because it uses a mix of latex tabular and
%% AASTeX deluxetables.  In general it should not be needed.
%\setcounter{table}{1}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%
%% The following section outlines numerous optional output that
%% can be displayed in the front matter or as running meta-data.
%%
%% If you wish, you may supply running head information, although
%% this information may be modified by the editorial offices.
\shorttitle{V2493 Cygni}
%\shortauthors{Arpan Ghosh et al.}
%%
%% You can add a light gray and diagonal water-mark to the first page 
%% with this command:
%% \watermark{text}
%% where "text", e.g. DRAFT, is the text to appear.  If the text is 
%% long you can control the water-mark size with:
%% \setwatermarkfontsize{dimension}
%% where dimension is any recognized LaTeX dimension, e.g. pt, in, etc.
%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\graphicspath{{./}{figures/}}
%% This is the end of the preamble.  Indicate the beginning of the
%% manuscript itself with \begin{document}.
%DIF PREAMBLE EXTENSION ADDED BY LATEXDIFF
%DIF BOLD PREAMBLE %DIF PREAMBLE
\DeclareOldFontCommand{\bf}{\normalfont\bfseries}{\mathbf} %DIF PREAMBLE
\providecommand{\DIFadd}[1]{{\bf #1}} %DIF PREAMBLE
\providecommand{\DIFdel}[1]{} %DIF PREAMBLE
%DIF SAFE PREAMBLE %DIF PREAMBLE
\providecommand{\DIFaddbegin}{} %DIF PREAMBLE
\providecommand{\DIFaddend}{} %DIF PREAMBLE
\providecommand{\DIFdelbegin}{} %DIF PREAMBLE
\providecommand{\DIFdelend}{} %DIF PREAMBLE
\providecommand{\DIFmodbegin}{} %DIF PREAMBLE
\providecommand{\DIFmodend}{} %DIF PREAMBLE
%DIF FLOATSAFE PREAMBLE %DIF PREAMBLE
\providecommand{\DIFaddFL}[1]{\DIFadd{#1}} %DIF PREAMBLE
\providecommand{\DIFdelFL}[1]{\DIFdel{#1}} %DIF PREAMBLE
\providecommand{\DIFaddbeginFL}{} %DIF PREAMBLE
\providecommand{\DIFaddendFL}{} %DIF PREAMBLE
\providecommand{\DIFdelbeginFL}{} %DIF PREAMBLE
\providecommand{\DIFdelendFL}{} %DIF PREAMBLE
%DIF LISTINGS PREAMBLE %DIF PREAMBLE
\RequirePackage{listings} %DIF PREAMBLE
\RequirePackage{color} %DIF PREAMBLE
\lstdefinelanguage{DIFcode}{ %DIF PREAMBLE
%DIF DIFCODE_BOLD %DIF PREAMBLE
  % unfortunately \bfseries cannot be combined with ttfamily without extra packages %DIF PREAMBLE
  % also morecomment=[il] is broken as of v1.5b of listings at least %DIF PREAMBLE
  % workaround: plot in white with tiny font %DIF PREAMBLE
  % morecomment=[il]{\%DIF\ <\ }, %DIF PREAMBLE
  moredelim=[il][\color{white}\tiny]{\%DIF\ <\ }, %DIF PREAMBLE
  moredelim=[il][\sffamily\bfseries]{\%DIF\ >\ } %DIF PREAMBLE
} %DIF PREAMBLE
\lstdefinestyle{DIFverbatimstyle}{ %DIF PREAMBLE
	language=DIFcode, %DIF PREAMBLE
	basicstyle=\ttfamily, %DIF PREAMBLE
	columns=fullflexible, %DIF PREAMBLE
	keepspaces=true %DIF PREAMBLE
} %DIF PREAMBLE
\lstnewenvironment{DIFverbatim}{\lstset{style=DIFverbatimstyle}}{} %DIF PREAMBLE
\lstnewenvironment{DIFverbatim*}{\lstset{style=DIFverbatimstyle,showspaces=true}}{} %DIF PREAMBLE
%DIF END PREAMBLE EXTENSION ADDED BY LATEXDIFF

\begin{document}

\title{Post-outburst evolution of bonafide FUor V2493 Cyg: A Spectro-photometric monitoring. }

%% LaTeX will automatically break titles if they run longer than
%% one line. However, you may use \\ to force a line break if
%% you desire. In v6.3 you can include a footnote in the title.

%% A significant change from earlier AASTEX versions is in the structure for 
%% calling author and affiliations. The change was necessary to implement 
%% auto-indexing of affiliations which prior was a manual process that could 
%% easily be tedious in large author manuscripts.
%%
%% The \author command is the same as before except it now takes an optional
%% argument which is the 16 digit ORCID. The syntax is:
%% \author[xxxx-xxxx-xxxx-xxxx]{Author Name}
%%
%% This will hyperlink the author name to the author's ORCID page. Note that
%% during compilation, LaTeX will do some limited checking of the format of
%% the ID to make sure it is valid. If the "orcid-ID.png" image file is 
%% present or in the LaTeX pathway, the OrcID icon will appear next to
%% the authors name.
%%
%% Use \affiliation for affiliation information. The old \affil is now aliased
%% to \affiliation. AASTeX v6.3 will automatically index these in the header.
%% When a duplicate is found its index will be the same as its previous entry.
%%
%% Note that \altaffilmark and \altaffiltext have been removed and thus 
%% can not be used to document secondary affiliations. If they are used latex
%% will issue a specific error message and quit. Please use multiple 
%% \affiliation calls for to document more than one affiliation.
%%
%% The new \altaffiliation can be used to indicate some secondary information
%% such as fellowships. This command produces a non-numeric footnote that is
%% set away from the numeric \affiliation footnotes.  NOTE that if an
%% \altaffiliation command is used it must come BEFORE the \affiliation call,
%% right after the \author command, in order to place the footnotes in
%% the proper location.
%%
%% Use \email to set provide email addresses. Each \email will appear on its
%% own line so you can put multiple email address in one \email call. A new
%% \correspondingauthor command is available in V6.3 to identify the
%% corresponding author of the manuscript. It is the author's responsibility
%% to make sure this name is also in the author list.
%%
%% While authors can be grouped inside the same \author and \affiliation
%% commands it is better to have a single author for each. This allows for
%% one to exploit all the new benefits and should make book-keeping easier.
%%
%% If done correctly the peer review system will be able to
%% automatically put the author and affiliation information from the manuscript
%% and save the corresponding author the trouble of entering it by hand.

\correspondingauthor{Arpan Ghosh}
\email{arpan@aries.res.in}

\author{Arpan Ghosh}
\affiliation{Aryabhatta Research Institute of Observational Sciences (ARIES)  Manora Peak, Nainital 263 001, India}
\affil{School of Studies in Physics and Astrophysics, Pandit Ravishankar Shukla University, Raipur 492010, Chhattisgarh, India},
\author{Saurabh Sharma}
\affil{Aryabhatta Research Institute of Observational Sciences (ARIES) Manora Peak, Nainital 263 001, India},
\author{Joe P. Ninan}
\affil{ Department of Astronomy and Astrophysics, Tata Institute of Fundamental Research (TIFR), Mumbai 400005, Maharashtra, India}
\author{Devendra K. Ojha}
\affil{ Department of Astronomy and Astrophysics, Tata Institute of Fundamental Research (TIFR), Mumbai 400005, Maharashtra, India}
\author{Bhuwan C. Bhatt}
\affil{Indian Institute of Astrophysics, II Block, Koramangala, Bangalore 560 034, India}
\author{D. K. Sahu}
\affil{Indian Institute of Astrophysics, II Block, Koramangala, Bangalore 560 034, India}
\author{Tapas Baug}
\affil{Satyendra Nath Bose National Centre for Basic Sciences (SNBNCBS), Salt Lake, Kolkata-700 106, India}
\author{R. K. Yadav}
\affil{National Astronomical Research Institute of Thailand, Chiang Mai, 50200, Thailand}
\author{Puji Irawati}
\affil{National Astronomical Research Institute of Thailand, Chiang Mai, 50200, Thailand}
\author{A. S. Gour}
\affil{School of Studies in Physics and Astrophysics, Pandit Ravishankar Shukla University, Raipur 492010, Chhattisgarh, India}
\author{Neelam Panwar}
\affil{Aryabhatta Research Institute of Observational Sciences (ARIES) Manora Peak, Nainital 263 001, India}
\author{Rakesh Pandey}
\affil{Aryabhatta Research Institute of Observational Sciences (ARIES) 
Manora Peak, Nainital 263 001, India}
\affil{School of Studies in Physics and Astrophysics, Pandit Ravishankar Shukla University, Raipur 492010, Chhattisgarh, India}
\author{Tirthendu Sinha}
\affil{Aryabhatta Research Institute of Observational Sciences (ARIES) 
Manora Peak, Nainital 263 001, India}
\affil{Kumaun University, Nainital 263001, India}
\author{Aayushi Verma}
\affil{Aryabhatta Research Institute of Observational Sciences (ARIES) 
Manora Peak, Nainital 263 001, India}

%\nocollaboration{2}

%% Note that the \and command from previous versions of AASTeX is now
%% depreciated in this version as it is no longer necessary. AASTeX 
%% automatically takes care of all commas and "and"s between authors names.

%% AASTeX 6.3 has the new \collaboration and \nocollaboration commands to
%% provide the collaboration status of a group of authors. These commands 
%% can be used either before or after the list of corresponding authors. The
%% argument for \collaboration is the collaboration identifier. Authors are
%% encouraged to surround collaboration identifiers with ()s. The 
%% \nocollaboration command takes no argument and exists to indicate that
%% the nearby authors are not part of surrounding collaborations.

%% Mark off the abstract in the ``abstract'' environment. 
\linenumbers
\begin{abstract}
We present here the results of eight  years of our near-simultaneous optical/near-infrared spectro-photometric monitoring of bonafide FUor candidate `V2493 Cyg' starting from 2013 September to 2021 June. 
During our optical monitoring period {\bf(between October 16, 2015 and December 30, 2019), the V2493 Cyg is slowly dimming with an average dimming rate of $\sim$26.6 $\pm$ 5.6  mmag/yr in V band.} 
Our optical photometric colors show a significant reddening of the source post the second outburst pointing towards a gradual expansion of the emitting region post the second outburst. The mid infra-red colors, on the contrary, exhibits a blueing trend which can be attributed to the brightening of the disc due to the outburst. Our spectroscopic monitoring shows a dramatic variation of the H$\alpha$ line as it transitioned from
absorption feature to the emission feature and back. Such transition can possibly be explained by the variation
in the %\DIFdelbegin \DIFdel{disc }\DIFdelend \DIFaddbegin \st{disc} 
{\bf wind structure} in combination with  %DIF > \st{the magnetospheric}
accretion. Combining our time evolution
spectra of the Ca II infra-red triplet lines with the previously published spectra of V2493 Cyg, we find that the accretion region has stabilised compared to the early days of the outburst. 
%DIF > \st{that there is a gradual transition into a heavy outflowing wind regime from the physical process that caused the second outburst.} 
The evolution of the O I $\lambda$7773 \AA~ line also points towards the stabilization of the circumstellar disc post the second outburst.



\end{abstract}


\keywords{Eruptive Young Stellar objects, FUors, EXors}



\section{Introduction} \label{sec:intro}

Enhanced episodic accretion (or outburst) is an important phenomenon in the evolution of a low-mass star (mostly $\leq$ 1 M$_{\odot}$, and in some systems 2-3 M$_{\odot}$,
\citealt{2016ARA&A..54..135H})spanning from the embedded protostars to the main-sequence (MS) stages \citep{2014prpl.conf..387A}. The timescale of these outbursts ($\sim$months to
decades) is very short if we compare it to the millions of years spent on the formation stages or billions of years
spent on the MS stages of the low-mass stars. This makes these events extremely rare. However,
according to \citet{2013MNRAS.430.2910S}, each low-mass star is expected to 
experience statistically $\sim$50 short duration outbursts anytime 
during their early pre-main-sequence (PMS) stages, i.e., 
Class\,{\sc 0} and Class\,{\sc ii} stages  \citep[see also,][]{2015ApJ...800L...5S}.
Although, these outbursts are small in temporal scales, but are 
capable of delivering significant fraction of mass from the circumstellar disc
onto the central PMS star \citep{2006ApJ...650..956V}. 
The episodically accreting young stars are broadly 
classified into two groups, i.e,  FUors and EXors, which usually show a  
brightening of 4-5 mags (lasting for several decades) and 2-3 mags (spanning for few months to few years), respectively, in optical wavelengths. The FUors show only absorption lines in their spectra, whereas the EXors show mostly emission lines \citep{1996ARA&A..34..207H,1998apsf.book.....H}. 
Because of the rarity of the outburst events, the physical origin behind the enhanced accretion rates in the low-mass PMS stars is not fully understood. 
In recent times, various models have been proposed to explain this, e.g., thermal instability, magneto-rotational instability, combination of magneto-rotational instability and gravitational instability, disc fragmentation,  external perturbations, etc. \citep[see for details,][]{2014prpl.conf..387A}. Thus,
a continuous spectroscopic and photometric monitoring of the evolution of the outburst sources 
can provide important insights on these models on enhanced accretion in the life of low-mass PMS stars.


 
 
\begin{figure*}
\centering
\includegraphics[width=0.75\textwidth]{figures/vjk.pdf}
\caption{\label{img} RGB color composite image of V2493 Cyg obtained by using the TIRSPEC $K_s$ (red), $J$ (green), and 1.3m DFOT $V$ (blue) band images.
The source V2493 Cyg is marked by a red circle. The cyan circle marks the extent of the reflection nebula that first appeared after the first outburst and has remained till date. The local standard stars that have been used for calibration of V2493 Cyg are marked by green circles.}
\end{figure*}

V2493 Cyg (V2493 Cygnus; $\alpha_{J2000}$=20$^{h}$58$^{m}$16$^{s}$.90, $\delta_{J2000}$=+43$^\circ$53$^\prime$42$^{\prime\prime}$.8; $l$=85.113248$^\circ$, $b$=-1.200676$^\circ$) is one such source, categorized as a bonafide FUor \citet{2011ApJ...730...80M}, located in the dark cloud known as
   the ``Gulf of Mexico" in the Cygnus star-forming arm of our Galaxy. {\bf The name V2493 Cyg was designated by General catalog of variable stars \citep{2011PZ.....31....2K}}. It is also referred to as HBC 722 \citep{1988cels.book.....H}, LkHA 188-G4 \citep{1979ApJS...41..743C} and PTF10qpf based on the identification of the source by Palomar Transient Factory \citep{2011ApJ...730...80M}. Henceforth, we will use the name V2493 Cyg throughout this paper to designate this source.  
  The distance of this source was previously estimated as 520 $\pm$50 pc   \citep{2006BaltA..15..483L,2013ApJ...764...22G}.  
   However, from the precise parallax measurements of Gaia data release (DR) 3 \citep{2021AJ....161..147B}, this source is found to be located at a distance of 760 $\pm$ 8 pc. Henceforth,
   we will adopt the distance obtained using Gaia DR3. 
   From the shape of the spectral energy distribution (SED), \citet{2011A&A...527A.133K}  and \citet{2011ApJ...730...80M} have shown
   that the V2493 Cyg was a Class\,{\sc ii} young stellar object (YSO)
   before it transitioned to its first outburst stage. 
   V2493 Cyg experienced its  first outburst during the summer of 2010. It reached its maximum
   brightness in September 2010 
   with $\Delta$V$\sim$4.7 mag \citep{2010A&A...523L...3S}. It then
   started to fade, {\bf reaching an intermediate quiescent stage in October 
   2011 ($\Delta$V$\sim$1.45 mag from the initial outburst peak).}
   Subsequently, it again started to brighten, reaching a maximum brightness
   in 2012 April with $\Delta$V$\sim$3.3 mag \citep{2012A&A...542A..43S}. 
   Post the second outburst, \citet{2013ApJ...764...22G} and
   \citet{2015AJ....149...73B} investigated for periodicity in V2493 Cyg.
   They have found periods of $\sim$ 6 and $\sim$10 days. They
   attributed these periodicities to the rotating clumps in the disc. 
   \citet{2015ApJ...807...84L} studied the evolution of V2493 Cyg using its high resolution spectra taken between 2010 December and 2014 November. They have found evidence of the wind driven by 
   the accretion in V2493 Cyg. Their monitoring also revealed an anti-correlation between the spectroscopic features originating from the disc and from the wind. They have 
   attributed this to the possible re-building of the 
   inner disc.  %DIF > \st{They calculated the extent of the disc as 39 R$_{\odot}$ and 76 R$_{\odot}$ using the optical and near-infrared (NIR) spectra, respectively.}
  The extent of the disc at optical and near-infrared (NIR) wavelengths was found to be 39 R$_{\odot}$ and 76 R$_{\odot}$ respectively using the optical and  NIR spectra.  {\bf \citet{2016A&A...596A..52K} performed a detailed modeling of the 2010 and 2011 outburst of V2493 Cyg based on their detailed optical, NIR and millimeter monitoring and spectroscopic observations. 
  Their investigation revealed that the initial outburst of 2010 was powered by the rapid infall of piled-up material from 
  the innermost part of the disc onto the star.} The 2011 outburst was believed to be due to a slower ionization front that started to expand outward. The study also demonstrated that episodic 
  accretion can be observed in young stellar objects with very low mass discs.  


  Since the year 2013, no detailed investigation on V2493 Cyg has been carried out, which is still in the second outburst stage.
  Thus, a long-term monitoring of V2493 Cyg can help us characterize the complex physical processes going on in this current evolutionary stage. 
  We have monitored V2493 Cyg from 2013 September to 2021 June, both
  photometrically and spectroscopically in optical to NIR wavelengths, using different telescopes. Figure \ref{img} shows the color composite image of V2493 Cyg generated from our observations during our monitoring period. A reflection nebula appeared after the first outburst which obscured V2493 Cyg at optical wavelengths. The source is visible at NIR K$_s$ band whereas the extent of the reflection nebula is traced out by the optical V band as shown in Figure
  \ref{img}. We have combined our results with
  the previously published results. This helps us to provide further insights on the nature of these types of sources. 
   {\bf In Section \ref{pt2}, we describe the details of the observations and the techniques employed in the data
   reduction.} In Section \ref{pt3}, we describe the photometric and spectrometric evolution of V2493 Cyg during our monitoring period.
   In Section \ref{pt4}, we explain the evolution of V2493 Cyg based on various physical models and conclude our study at the end. 



\section{Observation and Data reduction} \label{pt2} 

%DIF > \begin{table*}
%DIF > \centering
%DIF > \tiny
%DIF > \caption{Log of Photometric and Spectroscopic Observations.}
%DIF > \label{tab:obs_log}
%DIF > \begin{tabular}{@{}rrrrr@{}}
%DIF > \hline 
%DIF > Telescope/Instrument & Date  & JD & Filters/Grisms & Exposure (sec) =  \\ 
%DIF >                      &       &    &                & integration time (s) $\times$ no. of frames (f) $\times$ no. of dither positions\textsuperscript{\textdagger} (d)\\
%DIF > \hline 
%DIF > 2.0m HCT TIRSPEC & 2013 Sep 27 & 2,456,563 & $J,H,K_S$ &  20 $\times$ 3 $\times$ 5, 15 $\times$ 3 $\times$ 5, 20 $\times$ 3 $\times$ 5 \\  
%DIF > 2.0m HCT TIRSPEC & 2013 Nov 14 & 2,456,611 & $H,K_S$   &  15 $\times$ 3 $\times$ 5, 20 $\times$ 3 $\times$ 5                            \\
%DIF > 2.0m HCT TIRSPEC & 2013 Nov 30 & 2,456,627 & $J,H,K_S$ &  20 $\times$ 3 $\times$ 5, 15 $\times$ 3 $\times$ 5, 20 $\times$ 3 $\times$ 5   \\
%DIF > 2.0m HCT TIRSPEC & 2013 Dec 20 & 2,456,647 & $ K_S$    &  20 $\times$ 3 $\times$ 5                                                        \\
%DIF > 2.0m HCT TIRSPEC & 2014 Mar 07 & 2,456,725 & H,K       & 100 $\times$ 6, 100 $\times$ 6                                                   \\
%DIF > 2.0m HCT TIRSPEC & 2014 Mar 25 & 2,456,742 & $J,H,K_S$ &  20 $\times$ 3 $\times$ 5, 15 $\times$ 3 $\times$ 5, 20$\times$ 3 $\times$ 5      \\
%DIF > 2.0m HCT TIRSPEC & 2014 May 04 & 2,456,782 & $J,H,K_S$ &  20 $\times$ 3 $\times$ 5, 15 $\times$ 3 $\times$ 5, 20$\times$ 3 $\times$ 5       \\
%DIF > 2.0m HCT TIRSPEC & 2014 May 29 & 2,456,807 & $J,H$     &  15 $\times$ 3 $\times$ 5, 20 $\times$ 3 $\times$ 5                                 \\
%DIF > 2.0m HCT TIRSPEC & 2014 Jun 04 & 2,456,813 & K         & 100 $\times$ 6                                                                       \\
%DIF > 2.0m HCT TIRSPEC & 2014 Jun 05 & 2,456,814 & $J,H,K_S$ &  20 $\times$ 3 $\times$ 5, 15$\times$ 3 $\times$ 5, 20$\times$ 3 $\times$ 5           \\
%DIF > 2.0m HCT TIRSPEC & 2014 Jul 02 & 2,456,841 & JOS,H,K,$J,H,K_S$ & 100 $\times$ 6, 100 $\times$ 6, 100 $\times$ 6, 20 $\times$ 3 $\times$ 5, 15 $\times$ 3 $\times$ 5, 20$\times$ 3 $\times$ 5 \\
%DIF > 2.0m HCT TIRSPEC & 2014 Jul 03 & 2,456,842 & $J,H,K_S$ &  20 $\times$ 3 $\times$ 5, 15 $\times$ 3 $\times$ 5, 20 $\times$ 3 $\times$ 5               \\
%DIF > 2.0m HCT TIRSPEC & 2014 Aug 24 & 2,456,894 & H,K,$J$   & 100 $\times$ 6, 100 $\times$ 6, 20 $\times$ 3 $\times$ 5                                     \\
%DIF > 2.0m HCT TIRSPEC & 2014 Aug 25 & 2,456,895 & YOS,JOS,$J,H,K_S$ & 100$\times$6, 100$\times$6, 20$\times$ 3 $\times$ 5 dither, 15$\times$ 3 $\times$ 5 dither, 20$\times$ 3 $\times$ 5 dither                \\
%DIF > 2.0m HCT TIRSPEC & 2014 Sep 25 & 2,456,926 & K,$J,H,K_S$ & 100$\times$6, 20$\times$ 3 $\times$ 5 dither, 15$\times$ 3 $\times$ 5 dither, 20$\times$ 3 $\times$ 5 dither                \\
%DIF > 2.0m HCT TIRSPEC & 2014 Sep 26 & 2,456,927 & YOS,JOS,H,K & 100$\times$6, 100$\times$6, 100$\times$6, 100$\times$6 \\
%DIF > 2.0m HCT TIRSPEC & 2014 Oct 26 & 2,456,957 & $J,H,K_S$ &  20$\times$ 3 $\times$ 5 dither, 15$\times$ 3 $\times$ 5 dither, 20$\times$ 3 $\times$ 5 dither                \\
%DIF > 2.0m HCT TIRSPEC & 2014 Nov 21 & 2,456,983 & YOS,JOS, $J,H,K_S$ & 100$\times$6, 100$\times$6, 20$\times$ 3 $\times$ 5 dither, 15$\times$ 3 $\times$ 5 dither, 20$\times$ 3 $\times$ 5 dither                \\
%DIF > 2.0m HCT TIRSPEC & 2014 Nov 22 & 2,456,984 & YOS,JOS,H,K & 100$\times$6, 100$\times$6, 100$\times$6, 100$\times$6 \\
%DIF > 2.0m HCT TIRSPEC & 2014 Nov 28 & 2,456,990 & $J,H,K_S$ &  20$\times$ 3 $\times$ 5 dither, 15$\times$ 3 $\times$ 5 dither, 20$\times$ 3 $\times$ 5 dither                \\
%DIF > 2.0m HCT TIRSPEC & 2014 Dec 25 & 2,457,017 & $J$       &  20$\times$ 3 $\times$ 5 dither                                                                                \\ 
%DIF > 2.0m HCT TIRSPEC & 2015 Feb 12 & 2,457,066 & $J,K_S$   &  20$\times$ 3 $\times$ 5 dither, 15$\times$ 3 $\times$ 5 dither, 20$\times$ 3 $\times$ 5 dither                \\
%DIF > 2.0m HCT TIRSPEC & 2015 Apr 14 & 2,457,127 & $K_S$     &  20$\times$ 3 $\times$ 5 dither                                                                                \\  
%DIF > 2.0m HCT TIRSPEC & 2015 Apr 27 & 2,457,141 & YOS,JOS,H,K & 100$\times$6,100$\times$6,100$\times$6,100$\times$6 \\
%DIF > 2.0m HCT TIRSPEC & 2015 May 16 & 2,457,159 & $J,H,K_S$ &  20$\times$ 3 $\times$ 5 dither, 15$\times$ 3 $\times$ 5 dither, 20$\times$ 3 $\times$ 5 dither                \\
%DIF > 2.0m HCT TIRSPEC & 2015 May 26 & 2,457,170 & YOS,JOS,H,K & 100$\times$6,100$\times$6,100$\times$6,100$\times$6 \\         
%DIF > 2.0m HCT TIRSPEC & 2015 Jun 23 &           & JOS,H,K   & 100$\times$6,100$\times$6,100$\times$6 \\ 
%DIF > 2.0m HCT TIRSPEC & 2015 Jul 27 & 2,457,231 & JOS,H,K $J,H,K_S$ & 100$\times$6,100$\times$6,100$\times$6, 20$\times$ 3 $\times$ 5 dither, 15$\times$ 3 $\times$ 5 dither, 20$\times$ 3 $\times$ 5 dither   \\
%DIF > 2.0m HCT TIRSPEC & 2015 Aug 17 & 2,457,252 & YOS,JOS,H,K,$J,H,K_S$ &100$\times$6,100$\times$6,100$\times$6,100$\times$6, 20$\times$ 3 $\times$ 5 dither, 15$\times$ 3 $\times$ 5 dither, 20$\times$ 3 $\times$ 5 dither                \\
%DIF > 2.0m HCT TIRSPEC & 2015 Oct 13 & 2,457,309 & YOS,JOS,$J,H,K_S$ & 100$\times$6, 100$\times$6, 20$\times$ 3 $\times$ 5 dither, 15$\times$ 3 $\times$ 5 dither, 20$\times$ 3 $\times$ 5 dither                \\
%DIF > 2.0m HCT HFOSC & 2015 May 17 & 2,457,160 & $Gr7,Gr8$ & 1800,1800\\
%DIF > 2.0m HCT HFOSC & 2015 May 26 & 2,457,169 & $Gr8$ & 1200  \\
%DIF > 2.0m HCT HFOSC & 2015 Jun 10 & 2,457,184 &$Gr7,Gr8$ & 1200,1200\\
%DIF > 2.0m HCT HFOSC & 2015 Aug 18 & 2,457,253 &$Gr7,Gr8$ & 1200,1200\\
%DIF > 2.0m HCT HFOSC & 2015 Sep 27 & 2,457,293 &$Gr7,Gr8$ & 1200,1200 \\
%DIF > 2.0m HCT HFOSC & 2015 Oct 12 & 2,457,308 &$Gr7,Gr8$ & 1200,1200\\
%DIF > 1.3m DFOT ANDOR $512\times512$ & 2015 Oct 16 & 2,457,312 &$V,R_c,I_c$ &$60\times3,30\times3,30\times3$ \\
%DIF > 1.3m DFOT ANDOR $512\times512$ & 2015 Nov 02 & 2,457,329 &$R_c,I_c$ & $30\times3,30\times3$\\
%DIF > 2.0m HCT HFOSC & 2015 Nov 10 & 2,457,337 &$Gr7$ & 1200 \\
%DIF > 1.3m DFOT ANDOR $512\times512$ & 2015 Nov 18 & 2,457,345 &$V,R_c,I_c$ & $60\times3,30\times3,30\times3$\\
%DIF > 1.3m DFOT ANDOR $512\times512$ & 2016 Jan 01 & 2,457,390 &$V,R_c,I_c$ & $60\times3,30\times3,30\times3$\\
%DIF > 2.0m HCT HFOSC & 2016 Jan 20 & 2,457,409 &$Gr7,Gr8$ & 1200,1200 \\
%DIF > 2.0m HCT HFOSC & 2016 Mar 15 & 2,457,463 &$Gr7,Gr8$ & 900,900\\ 
%DIF > 2.0m HCT HFOSC & 2016 Jun 17 & 2,457,557 &$Gr7,Gr8$ & 1200,1200 \\
%DIF > 2.0m HCT HFOSC & 2016 Jul 24 & 2,457,594 &$Gr7,Gr8$ & 1800,1200 \\
%DIF > 2.0m HCT HFOSC & 2016 Sep 26 & 2,457,658 &$Gr7,Gr8$ & 1800,1800\\
%DIF > 2.0m HCT HFOSC & 2016 Oct 05 & 2,457,667  &$Gr8$ & 700\\
%DIF > 1.3m DFOT ANDOR $512\times512$ & 2016 Oct 08 & 2,457,670 &$V,R_c,I_c$ & $60\times3,30\times3,30\times3$\\
%DIF > 2.0m HCT HFOSC & 2016 Oct 13 & 2,457,675 &$Gr7,Gr8$ &1800,1200 \\
%DIF > 1.3m DFOT $512\times512$ & 2016 Nov 15 & 2,457,708 &$V,R_c,I_c$ &$60\times3,30\times3,30\times3$ \\
%DIF > 2.0m HCT HFOSC & 2016 Nov 17 & 2,457,710 &$Gr7,Gr8 $ &1200,1200 \\
%DIF > 2.0m HCT HFOSC & 2016 Dec 04 & 2,457,727 &$Gr7,Gr8$ & 1200,1200\\
%DIF > 2.0m HCT HFOSC & 2016 Dec 08 & 2,457,731 & H,K $Gr7,Gr8 $ &100$\times$6,100$\times$6, 1800,1800\\
%DIF > 2.0m HCT HFOSC & 2017 Apr 25 & 2,457,869 &$Gr7,Gr8 $ & 1800,1800 \\
%DIF > 2.0m HCT HFOSC & 2017 Apr 28 & 2,457,872 &$Gr7$ & 1800\\
%DIF > 2.0m HCT TIRSPEC & 2017 Jul 02 & 2,457,937 & YOS,JOS,H,K & 100$\times$6,100$\times$6,100$\times$6,100$\times$6\\ 
%DIF > 2.0m HCT HFOSC & 2017 Jul 03 & 2,457,938 &$Gr8$ & 1800\\
%DIF > 2.0m HCT TIRSPEC & 2017 Aug 20 & 2,457,983 & $J,H,K_S$ & 20$\times$ 3 $\times$ 5 dither, 15$\times$ 3 $\times$ 5 dither, 20$\times$ 3 $\times$ 5 dither\\
%DIF > 2.0m HCT HFOSC & 2017 Aug 22 & 2,457,985 &$Gr8$ & 1800\\
%DIF > 2.0m HCT TIRSPEC & 2017 Sep 14 & 2,458,011 & YOS,JOS,H,K and $J,H,K_S$ & 100$\times$6,100$\times$6,100$\times$6,100$\times$6,20$\times$ 3 $\times$ 5 dither, 15$\times$ 3 $\times$ 5 dither, 20$\times$ 3 $\times$ 5 dither\\
%DIF > 2.0m HCT HFOSC & 2017 Sep 17 & 2,458,014 &$Gr7,Gr8$ & 1800,1800\\  
%DIF > 1.3m DFOT ANDOR $512\times512$ & 2017 Oct 08 & 2,458,035 & $V,R_c,I_c$ & $60\times3,30\times3,30\times3$ \\
%DIF > 1.3m DFOT ANDOR $2k\times2k$ & 2017 Oct 13 & 2,458,040 &$V,R_c,I_c$ & $60\times,30\times,30\times3$\\
%DIF > 1.3m DFOT ANDOR $2k\times2k$ & 2017 Nov 11 & 2,458,069 &$V,R_c,I_c$ & $60\times3,30\times3,30\times3$\\
%DIF > 1.3m DFOT ANDOR $2k\times2k$ & 2017 Dec 10 & 2,458,098 &$V,R_c,I_c$ & $60\times3,30\times3,30\times3$\\
%DIF > 2.0m HCT HFOSC & 2018 Aug 13 & 2,458,344 &$Gr7,Gr8$ & 1800,2700 \\
%DIF > 1.3m DFOT ANDOR $2k\times2k$ & 2018 Oct 06 & 2,458,398 &$V,R_c,I_c$ & $60\times3,30\times3,30\times3$\\
%DIF > 1.3m DFOT ANDOR $2k\times2k$ & 2018 Oct 18 & 2,458,410 &$V,R_c,I_c$ & $60\times3,30\times3,30\times3$\\
%DIF > 2.0m HCT HFOSC & 2018 Nov 06 & 2,458,429 &$Gr7,Gr8$ & 1200,1200\\
%DIF > 2.0m HCT TIRSPEC & 2018 Nov 07 & 2,458,429 & YOS,JOS,H,K & 100$\times$6,100$\times$6,100$\times$6,100$\times$6\\
%DIF > 2.0m HCT HFOSC & 2018 Nov 21 & 2,458,444 &$Gr7,Gr8$ & 1800,1200\\
%DIF > 1.3m DFOT ANDOR $512\times512$ & 2018 Nov 25 & 2,458,448 &$V,R_c,I_c$ &$60\times3,30\times3,30\times3$ \\
%DIF > 1.3m DFOT ANDOR $2k\times2k$ & 2018 Nov 26 & 2,458,449 &$V,R_c,I_c$ & $60\times3,30\times3,30\times3$\\ 
%DIF > 1.3m DFOT ANDOR $2k\times2k$ & 2018 Dec 03 & 2,458,456 &$V,R_c,I_c$ & $60\times3,30\times3,30\times3$\\
%DIF > 2.0m HCT HFOSC & 2018 Dec 12 & 2,458,465 &$Gr7,Gr8$ & 1500,900\\ 
%DIF > 1.3m DFOT ANDOR $512\times512$ & 2018 Dec 20 & 2,458,473 &$V,R_c,I_c$ & $60\times3,30\times3,30\times3$\\
%DIF > 2.0m HCT TIRSPEC& 2018 Dec 24 & 2,458,477 & $J,H,K_S$ & 20$\times$ 3 $\times$ 5 dither, 15$\times$ 3 $\times$ 5 dither, 20$\times$ 3 $\times$ 5 dither\\
%DIF > 2.0m HCT  HFOSC & 2018 Dec 25 & 2,458,478 &$Gr7,Gr8$ & 1500,900 \\
\DIFaddbegin 

%DIF > 2.4m TNT MRES   & 2019 Apr 28 & 2,458,602 & Echelle Spectra & 3600\\
%DIF > 1.3m DFOT ANDOR $512\times512$ & 2019 May 20 & 2,458,624 &$V,R_c,I_c$ &$60\times3,30\times3,30\times3$ \\
%DIF > 2.0m HCT TIRSPEC & 2019 Jun 14  & 2,458,649 & $J,H,K_S$ & 20$\times$3 $\times$ 5 dither, 15$\times$3 $\times$ 5 dither, 20$\times$ 3 $\times$ 5 dither\\
%DIF > 2.0m HCT TIRSPEC & 2019 Oct 12  & 2,458,769 & $J,H,K_S$ & 20$\times$3 $\times$ 5 dither, 15$\times$3 $\times$ 5 dither, 20$\times$ 3 $\times$ 5 dither\\
%DIF > 2.0m HCT HFOSC & 2019 Oct 28 & 2,458,785 &$Gr8 $ & 1800\\
%DIF > 1.3m DFOT ANDOR $2k\times2k$ & 2019 Nov 04 & 2,458,792 &$V,R_c,I_c$ & $60\times3,30\times3,30\times3$\\
%DIF > 1.3m DFOT ANDOR $2k\times2k$ & 2019 Nov 05 & 2,458,793 &$R_c,I_c$ & $30\times3,30\times3$\\
%DIF > 1.3m DFOT ANDOR $2k\times2k$ & 2019 Nov 06 & 2,458,794 &$V,R_c,I_c$ & $60\times3,30\times3,30\times3$\\
%DIF > 1.3m DFOT ANDOR $2k\times2k$ & 2019 Nov 25 & 2,458,813 &$V,R_c,I_c$ & $60\times3,30\times3,30\times3$\\
%DIF > 1.3m DFOT ANDOR $2k\times2k$ & 2019 Nov 29 & 2,458,817 &$V,R_c,I_c$ & $60\times,30\times3,30\times3$\\
%DIF > 1.3m DFOT ANDOR $2k\times2k$ & 2019 Dec 08 & 2,458,826 &$V,r_c,I_c$ & $60\times3,30\times3,30\times3$\\
%DIF > 1.3m DFOT ANDOR $2k\times2k$ & 2019 Dec 16 & 2,458,834 &$V,R_c,I_c$ & $60\times3,30\times3,30\times3$\\
%DIF > 1.3m DFOT ANDOR $2k\times2k$ & 2019 Dec 30 & 2,458,848 &$V,R_c,I_c$ &$60\times3,30\times3,30\times3$ \\
%DIF > 3.6m DOT TANSPEC             & 2020 Oct 25 & 2,459,148 & Cross-dispersed spectra & 120$\times$5\\
%DIF > 3.6m DOT TANSPEC             & 2020 Nov 10 & 2,459,164 & Cross-dispersed spectra & 120$\times$5\\ 
%DIF > 2.0m HCT HFOSC & 2021 Jun 14 & 2,459,380 &$Gr7$,$Gr8$ & 1800,1800\\
%DIF > \hline
%DIF > \textsuperscript{\textdagger} For the near infra-red observations
%DIF > \end{tabular}
%DIF > \end{table*}


%DIF > \begin{table*}
%DIF > \centering
%DIF > \tiny
%DIF > \caption{Log of Photometric and Spectroscopic Observations.}
%DIF > \label{tab:obs_log}
%DIF > \begin{tabular}{@{}rrrrr@{}}
%DIF > \begin{tabular}{p{1.25in}p{.55in}p{.30in}p{.90in}p{2.70in}}
%DIF > \hline 
%DIF > Telescope/Instrument & Date  & JD & Filters/Grisms & Exposure(s) =  int. time (s)  $\times$ no. of frames (f) / \\
%DIF >                      &       &    &                & int. time (s)  $\times$ no. of frames (f) $\times$ no. of dither positions (d)\textsuperscript{\textdagger} \\
%DIF > \hline 
%DIF > 2.0m HCT TIRSPEC & 2013 Sep 27 & 2,456,563 & $J,H,K_S$             &  20 s $\times$ 3 f $\times$ 5 d,  15 s $\times$ 3 f $\times$ 5 d,  20 s $\times$ 3 f $\times$ 5 d \\  
%DIF > 2.0m HCT TIRSPEC & 2013 Nov 14 & 2,456,611 & $H,K_S$               &  15 s $\times$ 3 f $\times$ 5 d,  20 s $\times$ 3 f $\times$ 5 d   \\
%DIF > 2.0m HCT TIRSPEC & 2013 Nov 30 & 2,456,627 & $J,H,K_S$             &  20 s $\times$ 3 f $\times$ 5 d,  15 s $\times$ 3 f $\times$ 5 d,  20 s $\times$ 3 f $\times$ 5 d  \\
%DIF > 2.0m HCT TIRSPEC & 2013 Dec 20 & 2,456,647 & $ K_S$                &  20 s $\times$ 3 f $\times$ 5 d  \\
%DIF > 2.0m HCT TIRSPEC & 2014 Mar 07 & 2,456,725 & H,K                   & 100 s $\times$ 6 f, 100 s $\times$ 6 f \\
%DIF > 2.0m HCT TIRSPEC & 2014 Mar 25 & 2,456,742 & $J,H,K_S$             &  20 s $\times$ 3 f $\times$ 5 d,  15 s $\times$ 3 f $\times$ 5 d, 20 s $\times$ 3 f $\times$ 5 d \\
%DIF > 2.0m HCT TIRSPEC & 2014 May 04 & 2,456,782 & $J,H,K_S$             &  20 s $\times$ 3 f $\times$ 5 d,  15 s $\times$ 3 f $\times$ 5 d, 20 s $\times$ 3 f $\times$ 5 d \\
%DIF > 2.0m HCT TIRSPEC & 2014 May 29 & 2,456,807 & $J,H$                 &  15 s $\times$ 3 f $\times$ 5 d,  20 s $\times$ 3 f $\times$ 5 d  \\
%DIF > 2.0m HCT TIRSPEC & 2014 Jun 04 & 2,456,813 & K                     & 100 s $\times$ 6 f    \\
%DIF > 2.0m HCT TIRSPEC & 2014 Jun 05 & 2,456,814 & $J,H,K_S$             &  20 s $\times$ 3 f $\times$ 5 d,  15 s $\times$ 3 f $\times$ 5 d,  20 s $\times$ 3 f $\times$ 5 d  \\
%DIF > 2.0m HCT TIRSPEC & 2014 Jul 02 & 2,456,841 & J,H,K,$J,H,K_S$     & 100 s $\times$ 6 f, 100 s $\times$ 6 f, 100 s $\times$ 6 f, 20 s $\times$ 3 f $\times$ 5 d, 15 s $\times$ 3 f $\times$ 5 d, 20 s $\times$ 3 f $\times$ 5 d \\
%DIF > 2.0m HCT TIRSPEC & 2014 Jul 03 & 2,456,842 & $J,H,K_S$             &  20 s $\times$ 3 f $\times$ 5 d,  15 s $\times$ 3 f $\times$ 5 d,  20 s $\times$ 3 f $\times$ 5 d                \\
%DIF > 2.0m HCT TIRSPEC & 2014 Aug 24 & 2,456,894 & H,K,$J$               & 100 s $\times$ 6 f, 100 s $\times$ 6 f,  20 s $\times$ 3 f $\times$ 5 d                 \\
%DIF > 2.0m HCT TIRSPEC & 2014 Aug 25 & 2,456,895 & Y,J,$J,H,K_S$     & 100 s $\times$ 6 f, 100 s $\times$ 6 f,  20 s $\times$ 3 f $\times$ 5 d,  15 s $\times$ 3 f $\times$ 5 d, 20 s $\times$ 3 f $\times$ 5 d   \\
%DIF > 2.0m HCT TIRSPEC & 2014 Sep 25 & 2,456,926 & K,$J,H,K_S$           & 100 s $\times$ 6 f,  20 s $\times$ 3 f $\times$ 5 d,  15 s $\times$ 3 f $\times$ 5 d,  20 s $\times$ 3 f $\times$ 5 d  \\
%DIF > 2.0m HCT TIRSPEC & 2014 Sep 26 & 2,456,927 & Y,J,H,K           & 100 s $\times$ 6 f, 100 s $\times$ 6 f, 100 s $\times$ 6 f, 100 s $\times$ 3 f $\times$ 2 d  \\
%DIF > 2.0m HCT TIRSPEC & 2014 Oct 26 & 2,456,957 & $J,H,K_S$             &  20 s $\times$ 3 f $\times$ 5 d,  15 s $\times$ 3 f $\times$ 5 d,  20 s $\times$ 3 f $\times$ 5 d                \\
%DIF > 2.0m HCT TIRSPEC & 2014 Nov 21 & 2,456,983 & Y,J, $J,H,K_S$    & 100 s $\times$ 6 f, 100 s $\times$ 6 f,  20 s $\times$ 3 f $\times$ 5 d,  15 s $\times$ 3 f $\times$ 5 d, 20 s $\times$ 3 f $\times$ 5 d                \\
%DIF > 2.0m HCT TIRSPEC & 2014 Nov 22 & 2,456,984 & Y,J,H,K           & 100 s $\times$ 6 f, 100 s $\times$ 6 f, 100 s $\times$ 6 f, 100 s $\times$ 6 f  \\
%DIF > 2.0m HCT TIRSPEC & 2014 Nov 28 & 2,456,990 & $J,H,K_S$             &  20 s $\times$ 3 f $\times$ 5 d,  15 s $\times$ 3 f $\times$ 5 d,  20 s $\times$ 3 f $\times$ 5 d               \\
%DIF > 2.0m HCT TIRSPEC & 2014 Dec 25 & 2,457,017 & $J$                   &  20 s $\times$ 3 f $\times$ 5 d                                                                                 \\ 
%DIF > 2.0m HCT TIRSPEC & 2015 Feb 12 & 2,457,066 & $J,K_S$               &  20 s $\times$ 3 f $\times$ 5 d, 15 s $\times$ 3 f $\times$ 5 d, 20 s $\times$ 3 f $\times$ 5 d                 \\
%DIF > 2.0m HCT TIRSPEC & 2015 Apr 14 & 2,457,127 & $K_S$                 &  20 s $\times$ 3 f $\times$ 5 d                                                                                 \\  
%DIF > 2.0m HCT TIRSPEC & 2015 Apr 27 & 2,457,141 & Y,J,H,K           & 100 s $\times$ 6 f, 100 s $\times$ 6 f, 100 s $\times$ 6 f, 100 $\times$ 6 f                                     \\
%DIF > 2.0m HCT TIRSPEC & 2015 May 16 & 2,457,159 & $J,H,K_S$             &  20 s $\times$ 3 f $\times$ 5 d,  15 s $\times$ 3 f $\times$ 5 d,  20 s $\times$ 3 f $\times$ 5 d              \\
%DIF > 2.0m HCT TIRSPEC & 2015 May 26 & 2,457,170 & Y,J,H,K           & 100 s $\times$ 6 f, 100 s $\times$ 6 f, 100 s $\times$ 6 f, 100 s $\times$ 6 f                                 \\         
%DIF > 2.0m HCT TIRSPEC & 2015 Jun 23 &           & J,H,K               & 100 s $\times$ 6 f, 100 s $\times$ 6 f, 100 s $\times$ 6 f   \\ 
%DIF > 2.0m HCT TIRSPEC & 2015 Jul 27 & 2,457,231 & J,H,K $J,H,K_S$     & 100 s $\times$ 6 f, 100 s $\times$ 6 f, 100 s $\times$ 6 f,  20 s $\times$ 3 f $\times$ 5 d, 15 s $\times$ 3 f $\times$ 5 d, 20 s $\times$ 3 f $\times$ 5 d   \\
%DIF > 2.0m HCT TIRSPEC & 2015 Aug 17 & 2,457,252 & Y,J,H,K,$J,H,K_S$ & 100 s $\times$ 6 f, 100 s $\times$ 6 f, 100 s $\times$ 6 f, 100 s $\times$ 6 f, 20 s $\times$ 3 f $\times$ 5 d, 15 s $\times$ 3 f $\times$ 5 d, 20 s $\times$ 3 f  $\times$ 5 d  \\
%DIF > 2.0m HCT TIRSPEC & 2015 Oct 13 & 2,457,309 & Y,J,$J,H,K_S$     & 100 s $\times$ 6 f, 100 s $\times$ 6 f,  20 s $\times$ 3 f $\times$ 5 d,  15 s $\times$ 3 f $\times$ 5 d, 20 s $\times$ 3 f $\times$ 5 d                \\
%DIF > 2.0m HCT HFOSC & 2015 May 17 & 2,457,160 & $Gr7,Gr8$               & 1800 s, 1800 s \\
%DIF > 2.0m HCT HFOSC & 2015 May 26 & 2,457,169 & $Gr8$                   & 1200 s \\
%DIF > 2.0m HCT HFOSC & 2015 Jun 10 & 2,457,184 &$Gr7,Gr8$                & 1200 s, 1200 s\\
%DIF > 2.0m HCT HFOSC & 2015 Aug 18 & 2,457,253 &$Gr7,Gr8$                & 1200 s, 1200 s\\
%DIF > 2.0m HCT HFOSC & 2015 Sep 27 & 2,457,293 &$Gr7,Gr8$                & 1200 s, 1200 s\\
%DIF > 2.0m HCT HFOSC & 2015 Oct 12 & 2,457,308 &$Gr7,Gr8$                & 1200 s, 1200 s\\
%DIF > 1.3m DFOT ANDOR $512\times512$ & 2015 Oct 16 & 2,457,312 & $V,R_c,I_c$   & 60 s $\times$ 3 f, 30 s $\times$ 3 f, 30 s $\times$ 3 f \\
%DIF > 1.3m DFOT ANDOR $512\times512$ & 2015 Nov 02 & 2,457,329 & $R_c,I_c$     & 30 s $\times$ 3 f, 30 s $\times$ 3 f \\
%DIF > 2.0m HCT HFOSC                 & 2015 Nov 10 & 2,457,337 & $Gr7$         & 1200 s \\
%DIF > 1.3m DFOT ANDOR $512\times512$ & 2015 Nov 18 & 2,457,345 & $V,R_c,I_c$   & 60 s $\times$ 3f, 30 s $\times$ 3f, 30 s $\times$ 3 f \\
%DIF > 1.3m DFOT ANDOR $512\times512$ & 2016 Jan 01 & 2,457,390 & $V,R_c,I_c$   & 60 s $\times$ 3f, 30 s $\times$ 3f, 30 s $\times$ 3 f \\
%DIF > 2.0m HCT HFOSC                 & 2016 Jan 20 & 2,457,409 & $Gr7,Gr8$     & 1200 s,1200 s \\
%DIF > 2.0m HCT HFOSC                 & 2016 Mar 15 & 2,457,463 & $Gr7,Gr8$     &  900 s, 900 s \\ 
%DIF > 2.0m HCT HFOSC                 & 2016 Jun 17 & 2,457,557 & $Gr7,Gr8$     & 1200 s,1200 s \\
%DIF > 2.0m HCT HFOSC                 & 2016 Jul 24 & 2,457,594 & $Gr7,Gr8$     & 1800 s,1200 s \\
%DIF > 2.0m HCT HFOSC                 & 2016 Sep 26 & 2,457,658 & $Gr7,Gr8$     & 1800 s,1800 s \\
%DIF > 2.0m HCT HFOSC                 & 2016 Oct 05 & 2,457,667 & $Gr8$         &  700 s \\
%DIF > 1.3m DFOT ANDOR $512\times512$ & 2016 Oct 08 & 2,457,670 & $V,R_c,I_c$   &   60 s $\times$ 3 f, 30 s $\times$ 3 f, 30 s $\times$ 3 f \\
%DIF > 2.0m HCT HFOSC                 & 2016 Oct 13 & 2,457,675 & $Gr7,Gr8$     & 1800 s, 1200 s \\
%DIF > 1.3m DFOT $512\times512$       & 2016 Nov 15 & 2,457,708 & $V,R_c,I_c$   &   60 s $\times$ 3 f, 30 s $\times$ 3 f, 30 s $\times$ 3 f \\
%DIF > 2.0m HCT HFOSC                 & 2016 Nov 17 & 2,457,710 & $Gr7,Gr8 $    & 1200 s, 1200 s \\
%DIF > 2.0m HCT HFOSC                 & 2016 Dec 04 & 2,457,727 & $Gr7,Gr8$     & 1200 s, 1200 s \\
%DIF > 2.0m HCT HFOSC                 & 2016 Dec 08 & 2,457,731 & H,K $Gr7,Gr8$ &  100 s $\times$ 6 f, 100 s $\times$ 6 f, 1800 s,1800 s \\
%DIF > 2.0m HCT HFOSC                 & 2017 Apr 25 & 2,457,869 & $Gr7,Gr8 $    & 1800 s, 1800 s \\
%DIF > 2.0m HCT HFOSC                 & 2017 Apr 28 & 2,457,872 & $Gr7$         & 1800 s \\
%DIF > 2.0m HCT TIRSPEC               & 2017 Jul 02 & 2,457,937 & Y,J,H,K   &  100 s $\times$ 6 f, 100 s $\times$ 6 f, 100 s $\times$ 6 f, 100 $\times$ 3 f \\ 
%DIF > 2.0m HCT HFOSC                 & 2017 Jul 03 & 2,457,938 & $Gr8$         & 1800 s \\
%DIF > 2.0m HCT TIRSPEC               & 2017 Aug 20 & 2,457,983 & $J,H,K_S$     &   20 s $\times$ 3 f $\times$ 5 d,  15 s $\times$ 3 f $\times$ 5 d,  20 s $\times$ 3 f $\times$ 5 d\\
%DIF > 2.0m HCT HFOSC                 & 2017 Aug 22 & 2,457,985 & $Gr8$         & 1800 s \\
%DIF > 2.0m HCT TIRSPEC               & 2017 Sep 14 & 2,458,011 & Y,J,H,K, $J,H,K_S$ & 100 s $\times$ 6 f, 100 s $\times$ 6 f, 100 s $\times$ 6 f, 100 s $\times$ 6 f, 20 s $\times$ 3 f $\times$ 5 d, 15 s $\times$ 3 f $\times$ 5 d, 20 s $\times$ 3 f $\times$ 5 d \\
%DIF > 2.0m HCT HFOSC                 & 2017 Sep 1&  $Gr7,Gr8$   & 1800 s, 1800 s \\  
%DIF > 1.3m DFOT ANDOR $512\times512$ & 2017 Oct 08 & 2,458,035 & $V,R_c,I_c$ &   60 s $\times$ 3 f, 30 s $\times$ 3 f, 30 s $\times$ 3 f\\
%DIF > 1.3m DFOT ANDOR $2k\times2k$   & 2017 Oct 13 & 2,458,040 & $V,R_c,I_c$ &   60 s $\times$ 3 f, 30 s $\times$ 3 f, 30 s $\times$ 3 f\\
%DIF > 1.3m DFOT ANDOR $2k\times2k$   & 2017 Nov 11 & 2,458,069 & $V,R_c,I_c$ &   60 s $\times$ 3 f, 30 s $\times$ 3 f, 30 s $\times$ 3 f\\
%DIF > 1.3m DFOT ANDOR $2k\times2k$   & 2017 Dec 10 & 2,458,098 & $V,R_c,I_c$ &   60 s $\times$ 3 f, 30 s $\times$ 3 f, 30 s $\times$ 3 f\\
%DIF > 2.0m HCT HFOSC                 & 2018 Aug 13 & 2,458,344 & $Gr7,Gr8$   & 1800 s, 2700 s \\
%DIF > 1.3m DFOT ANDOR $2k\times2k$   & 2018 Oct 06 & 2,458,398 & $V,R_c,I_c$ &   60 s $\times$ 3 f, 30 s $\times$ 3 f, 30 s $\times$ 3 f \\
%DIF > 1.3m DFOT ANDOR $2k\times2k$   & 2018 Oct 18 & 2,458,410 & $V,R_c,I_c$ &   60 s $\times$ 3 f, 30 s $\times$ 3 f, 30 s $\times$ 3 f  \\
%DIF > 2.0m HCT HFOSC                 & 2018 Nov 06 & 2,458,429 & $Gr7,Gr8$   & 1200 s, 1200 s\\
%DIF > 2.0m HCT TIRSPEC               & 2018 Nov 07 & 2,458,429 & Y,J,H,K &  100 s $\times$ 6 f, 100 s $\times$ 6 f, 100 s $\times$ 6 f, 100 s $\times$ 6 f    \\
%DIF > 2.0m HCT HFOSC                 & 2018 Nov 21 & 2,458,444 & $Gr7,Gr8$   & 1800 s, 1200 s\\
%DIF > 1.3m DFOT ANDOR $512\times512$ & 2018 Nov 25 & 2,458,448 & $V,R_c,I_c$ &   60 s $\times$ 3 f, 30 $\times$ 3 f, 30 $\times$ 3f \\
%DIF > 1.3m DFOT ANDOR $2k\times2k$   & 2018 Nov 26 & 2,458,449 & $V,R_c,I_c$ &   60 s $\times$ 3 f, 30 $\times$ 3 f, 30 $\times$ 3f \\ 
%DIF > 1.3m DFOT ANDOR $2k\times2k$   & 2018 Dec 03 & 2,458,456 & $V,R_c,I_c$ &   60 s $\times$ 3 f, 30 $\times$ 3 f, 30 $\times$ 3f \\
%DIF > 2.0m HCT HFOSC                 & 2018 Dec 12 & 2,458,465 & $Gr7,Gr8$   & 1500 s, 900 s \\ 
%DIF > 1.3m DFOT ANDOR $512\times512$ & 2018 Dec 20 & 2,458,473 & $V,R_c,I_c$ &   60 s $\times$ 3 f, 30 s $\times$ 3 f, 30 $\times$ f \\
%DIF > 2.0m HCT TIRSPEC               & 2018 Dec 24 & 2,458,477 & $J,H,K_S$   &   20 s $\times$ 3 f $\times$ 5 d, 15 s $\times$ 3 f $\times$ 5 d, 20 s $\times$ 3 f $\times$ 5 d \\
%DIF > 2.0m HCT  HFOSC                & 2018 Dec 25 & 2,458,478 & $Gr7,Gr8$   & 1500 s, 900 s \\

%DIF > 2.4m TNT MRES   & 2019 Apr 28 & 2,458,602 & Echelle Spectra           & 3600\\
%DIF > 1.3m DFOT ANDOR $512\times512$ & 2019 May 20 & 2,458,624 &$V,R_c,I_c$ &$60\times3,30\times3,30\times3$ \\
%DIF > 2.0m HCT TIRSPEC & 2019 Jun 14  & 2,458,649 & $J,H,K_S$ & 20$\times$3 $\times$ 5 dither, 15$\times$3 $\times$ 5 dither, 20$\times$ 3 $\times$ 5 dither\\
%DIF > 2.0m HCT TIRSPEC & 2019 Oct 12  & 2,458,769 & $J,H,K_S$ & 20$\times$3 $\times$ 5 dither, 15$\times$3 $\times$ 5 dither, 20$\times$ 3 $\times$ 5 dither\\
%DIF > 2.0m HCT HFOSC & 2019 Oct 28 & 2,458,785 &$Gr8 $ & 1800\\
%DIF > 1.3m DFOT ANDOR $2k\times2k$ & 2019 Nov 04 & 2,458,792 &$V,R_c,I_c$ & $60\times3,30\times3,30\times3$\\
%DIF > 1.3m DFOT ANDOR $2k\times2k$ & 2019 Nov 05 & 2,458,793 &$R_c,I_c$ & $30\times3,30\times3$\\
%DIF > 1.3m DFOT ANDOR $2k\times2k$ & 2019 Nov 06 & 2,458,794 &$V,R_c,I_c$ & $60\times3,30\times3,30\times3$\\
%DIF > 1.3m DFOT ANDOR $2k\times2k$ & 2019 Nov 25 & 2,458,813 &$V,R_c,I_c$ & $60\times3,30\times3,30\times3$\\
%DIF > 1.3m DFOT ANDOR $2k\times2k$ & 2019 Nov 29 & 2,458,817 &$V,R_c,I_c$ & $60\times,30\times3,30\times3$\\
%DIF > 1.3m DFOT ANDOR $2k\times2k$ & 2019 Dec 08 & 2,458,826 &$V,r_c,I_c$ & $60\times3,30\times3,30\times3$\\
%DIF > 1.3m DFOT ANDOR $2k\times2k$ & 2019 Dec 16 & 2,458,834 &$V,R_c,I_c$ & $60\times3,30\times3,30\times3$\\
%DIF > 1.3m DFOT ANDOR $2k\times2k$ & 2019 Dec 30 & 2,458,848 &$V,R_c,I_c$ &$60\times3,30\times3,30\times3$ \\
%DIF > 3.6m DOT TANSPEC             & 2020 Oct 25 & 2,459,148 & Cross-dispersed spectra & 120$\times$5\\
%DIF > 3.6m DOT TANSPEC             & 2020 Nov 10 & 2,459,164 & Cross-dispersed spectra & 120$\times$5\\ 
%DIF > 2.0m HCT HFOSC & 2021 Jun 14 & 2,459,380 &$Gr7$,$Gr8$ & 1800,1800\\
%DIF > \hline
%DIF > \textsuperscript{\textdagger} For the NIR photometric observations
%DIF > \end{tabular}
%DIF > \end{table*}





%DIF > \setcounter{table}{0}
%DIF > \begin{table*}
%DIF > \centering
%DIF > \tiny
%DIF > \caption{Contd.}
%DIF > \label{tab:obs_log}
%DIF > \begin{tabular}{@{}rrrrr@{}}
%DIF > \hline 
%DIF > Telescope/Instrument & Date  & JD & Filters/Grisms & Exposure(sec)  \\
%DIF > Telescope/Instrument & Date  & JD & Filters/Grisms & Exposure(s) =  int. time (s)  $\times$ no. of frames (f) / \\
%DIF >                      &       &    &                & int. time (s)  $\times$ no. of frames (f) $\times$ no. of dither positions (d)\textsuperscript{\textdagger} \\
%DIF > \hline 

%DIF > 1.3m DFOT ANDOR $2k\times2k$   & 2018 Dec 03 & 2,458,456 & $V,R_c,I_c$ &   60 s $\times$ 3 f, 30 $\times$ 3 f, 30 $\times$ 3f \\
%DIF > 2.0m HCT HFOSC                 & 2018 Dec 12 & 2,458,465 & $Gr7,Gr8$   & 1500 s, 900 s \\ 
%DIF > 1.3m DFOT ANDOR $512\times512$ & 2018 Dec 20 & 2,458,473 & $V,R_c,I_c$ &   60 s $\times$ 3 f, 30 s $\times$ 3 f, 30 $\times$ f \\
%DIF > 2.0m HCT TIRSPEC               & 2018 Dec 24 & 2,458,477 & $J,H,K_S$   &   20 s $\times$ 3 f $\times$ 5 d, 15 s $\times$ 3 f $\times$ 5 d, 20 s $\times$ 3 f $\times$ 5 d \\
%DIF > 2.0m HCT  HFOSC                & 2018 Dec 25 & 2,458,478 & $Gr7,Gr8$   & 1500 s, 900 s \\
%DIF > 2.4m TNT MRES   & 2019 Apr 28 & 2,458,602 & Echelle Spectra & 3600\\
%DIF > 1.3m DFOT ANDOR $512\times512$ & 2019 May 20 & 2,458,624 &$V,R_c,I_c$ &$60\times3,30\times3,30\times3$ \\
%DIF > 2.0m HCT TIRSPEC & 2019 Jun 14  & 2,458,649 & $J,H,K_S$ & 20$\times$3 $\times$ 5 dither, 15$\times$3 $\times$ 5 dither, 20$\times$ 3 $\times$ 5 dither\\
%DIF > 2.0m HCT TIRSPEC & 2019 Oct 12  & 2,458,769 & $J,H,K_S$ & 20$\times$3 $\times$ 5 dither, 15$\times$3 $\times$ 5 dither, 20$\times$ 3 $\times$ 5 dither\\
%DIF > 2.0m HCT HFOSC & 2019 Oct 28 & 2,458,785 &$Gr8 $ & 1800\\
%DIF > 1.3m DFOT ANDOR $2k\times2k$ & 2019 Nov 04 & 2,458,792 &$V,R_c,I_c$ & $60\times3,30\times3,30\times3$\\
%DIF > 1.3m DFOT ANDOR $2k\times2k$ & 2019 Nov 05 & 2,458,793 &$R_c,I_c$ & $30\times3,30\times3$\\
%DIF > 1.3m DFOT ANDOR $2k\times2k$ & 2019 Nov 06 & 2,458,794 &$V,R_c,I_c$ & $60\times3,30\times3,30\times3$\\
%DIF > 1.3m DFOT ANDOR $2k\times2k$ & 2019 Nov 25 & 2,458,813 &$V,R_c,I_c$ & $60\times3,30\times3,30\times3$\\
%DIF > 1.3m DFOT ANDOR $2k\times2k$ & 2019 Nov 29 & 2,458,817 &$V,R_c,I_c$ & $60\times,30\times3,30\times3$\\
%DIF > 1.3m DFOT ANDOR $2k\times2k$ & 2019 Dec 08 & 2,458,826 &$V,r_c,I_c$ & $60\times3,30\times3,30\times3$\\
%DIF > 1.3m DFOT ANDOR $2k\times2k$ & 2019 Dec 16 & 2,458,834 &$V,R_c,I_c$ & $60\times3,30\times3,30\times3$\\
%DIF > 1.3m DFOT ANDOR $2k\times2k$ & 2019 Dec 30 & 2,458,848 &$V,R_c,I_c$ &$60\times3,30\times3,30\times3$ \\
%DIF > 3.6m DOT TANSPEC             & 2020 Oct 25 & 2,459,148 & Cross-dispersed spectra & 120$\times$5\\
%DIF > 3.6m DOT TANSPEC             & 2020 Nov 10 & 2,459,164 & Cross-dispersed spectra & 120$\times$5\\ 
%DIF > 2.0m HCT HFOSC & 2021 Jun 14 & 2,459,380 &$Gr7$,$Gr8$ & 1800,1800\\
%DIF > \hline
%DIF > \textsuperscript{\textdagger} For the NIR photometric observations
%DIF > \end{tabular}
%DIF > \end{table*}

\DIFaddend \begin{table*}
\centering
\tiny
\caption{Log of Photometric and Spectroscopic Observations.}
\label{tab:obs_log}
\DIFdelbeginFL %DIFDELCMD < \begin{tabular}{@{}rrrrr@{}}
%DIFDELCMD < %%%
\DIFdelendFL %DIF > \begin{tabular}{@{}rrrrr@{}}
\DIFaddbeginFL \begin{tabular}{p{1.25in}p{.55in}p{.30in}p{.90in}p{2.70in}}
\DIFaddendFL \hline 
Telescope/Instrument & Date  & JD & Filters/Grisms & Exposure(\DIFdelbeginFL \DIFdelFL{sec)}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{s) =  int. time (s)  $\times$ no. of frames (f) / }\\
                     &       &    &                & \DIFaddFL{int. time (s)  $\times$ no. of frames (f) $\times$ no. of dither positions (d)\textsuperscript{\textdagger} }\DIFaddendFL \\
\hline 
2.0m HCT TIRSPEC & 2013 Sep 27 & 2,456,563 & $J,H,K_S$             &  20 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 3 \DIFaddbeginFL \DIFaddFL{f }\DIFaddendFL $\times$ 5 \DIFdelbeginFL \DIFdelFL{dither}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{d}\DIFaddendFL ,  15 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 3 \DIFaddbeginFL \DIFaddFL{f }\DIFaddendFL $\times$ 5 \DIFdelbeginFL \DIFdelFL{dither}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{d}\DIFaddendFL ,  20 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 3 \DIFaddbeginFL \DIFaddFL{f }\DIFaddendFL $\times$ 5 \DIFdelbeginFL \DIFdelFL{dither                }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{d }\DIFaddendFL \\  
\DIFdelbeginFL \DIFdelFL{2.0m HCT TIRSPEC }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{" }\DIFaddendFL & 2013 Nov 14 & 2,456,611 & $H,K_S$               &  15 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 3 \DIFaddbeginFL \DIFaddFL{f }\DIFaddendFL $\times$ 5 \DIFdelbeginFL \DIFdelFL{dither}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{d}\DIFaddendFL ,  20 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 3 \DIFaddbeginFL \DIFaddFL{f }\DIFaddendFL $\times$ 5 \DIFdelbeginFL \DIFdelFL{dither                                                }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{d   }\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{2.0m HCT TIRSPEC }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{" }\DIFaddendFL & 2013 Nov 30 & 2,456,627 & $J,H,K_S$             &  20 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 3 \DIFaddbeginFL \DIFaddFL{f }\DIFaddendFL $\times$ 5 \DIFdelbeginFL \DIFdelFL{dither}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{d}\DIFaddendFL ,  15 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 3 \DIFaddbeginFL \DIFaddFL{f }\DIFaddendFL $\times$ 5 \DIFdelbeginFL \DIFdelFL{dither}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{d}\DIFaddendFL ,  20 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 3 \DIFaddbeginFL \DIFaddFL{f }\DIFaddendFL $\times$ 5 \DIFdelbeginFL \DIFdelFL{dither                }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{d  }\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{2.0m HCT TIRSPEC }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{" }\DIFaddendFL & 2013 Dec 20 & 2,456,647 & $ K_S$                &  20 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 3 \DIFaddbeginFL \DIFaddFL{f }\DIFaddendFL $\times$ 5 \DIFdelbeginFL \DIFdelFL{dither                                                                                }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{d  }\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{2.0m HCT TIRSPEC }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{" }\DIFaddendFL & 2014 Mar 07 & 2,456,725 & H,K                   & 100 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 6 \DIFaddbeginFL \DIFaddFL{f}\DIFaddendFL , 100 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 6 \DIFaddbeginFL \DIFaddFL{f }\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{2.0m HCT TIRSPEC }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{" }\DIFaddendFL & 2014 Mar 25 & 2,456,742 & $J,H,K_S$             &  20 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 3 \DIFaddbeginFL \DIFaddFL{f }\DIFaddendFL $\times$ 5 \DIFdelbeginFL \DIFdelFL{dither}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{d}\DIFaddendFL ,  15 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 3 \DIFaddbeginFL \DIFaddFL{f }\DIFaddendFL $\times$ 5 \DIFdelbeginFL \DIFdelFL{dither}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{d}\DIFaddendFL , 20 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 3 \DIFaddbeginFL \DIFaddFL{f }\DIFaddendFL $\times$ 5 \DIFdelbeginFL \DIFdelFL{dither                }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{d }\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{2.0m HCT TIRSPEC }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{" }\DIFaddendFL & 2014 May 04 & 2,456,782 & $J,H,K_S$             &  20 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 3 \DIFaddbeginFL \DIFaddFL{f }\DIFaddendFL $\times$ 5 \DIFdelbeginFL \DIFdelFL{dither}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{d}\DIFaddendFL ,  15 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 3 \DIFaddbeginFL \DIFaddFL{f }\DIFaddendFL $\times$ 5 \DIFdelbeginFL \DIFdelFL{dither}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{d}\DIFaddendFL , 20 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 3 \DIFaddbeginFL \DIFaddFL{f }\DIFaddendFL $\times$ 5 \DIFdelbeginFL \DIFdelFL{dither                }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{d }\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{2.0m HCT TIRSPEC }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{" }\DIFaddendFL & 2014 May 29 & 2,456,807 & $J,H$                 &  15 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 3 \DIFaddbeginFL \DIFaddFL{f }\DIFaddendFL $\times$ 5 \DIFdelbeginFL \DIFdelFL{dither}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{d}\DIFaddendFL ,  20 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 3 \DIFaddbeginFL \DIFaddFL{f }\DIFaddendFL $\times$ 5 \DIFdelbeginFL \DIFdelFL{dither                                                }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{d  }\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{2.0m HCT TIRSPEC }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{" }\DIFaddendFL & 2014 Jun 04 & 2,456,813 & K                     & 100 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 6 \DIFaddbeginFL \DIFaddFL{f    }\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{2.0m HCT TIRSPEC }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{" }\DIFaddendFL & 2014 Jun 05 & 2,456,814 & $J,H,K_S$             &  20 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 3 \DIFaddbeginFL \DIFaddFL{f }\DIFaddendFL $\times$ 5 \DIFdelbeginFL \DIFdelFL{dither}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{d}\DIFaddendFL ,  15 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 3 \DIFaddbeginFL \DIFaddFL{f }\DIFaddendFL $\times$ 5 \DIFdelbeginFL \DIFdelFL{dither}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{d}\DIFaddendFL ,  20 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 3 \DIFaddbeginFL \DIFaddFL{f }\DIFaddendFL $\times$ 5 \DIFdelbeginFL \DIFdelFL{dither                }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{d  }\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{2.0m HCT TIRSPEC }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{" }\DIFaddendFL & 2014 Jul 02 & 2,456,841 & \DIFdelbeginFL \DIFdelFL{JOS}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{J}\DIFaddendFL ,H,K,$J,H,K_S$       & 100 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 6 \DIFaddbeginFL \DIFaddFL{f}\DIFaddendFL , 100 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 6 \DIFaddbeginFL \DIFaddFL{f}\DIFaddendFL , 100 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 6 \DIFaddbeginFL \DIFaddFL{f}\DIFaddendFL , 20 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 3 \DIFaddbeginFL \DIFaddFL{f }\DIFaddendFL $\times$ 5 \DIFdelbeginFL \DIFdelFL{dither}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{d}\DIFaddendFL , 15 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 3 \DIFaddbeginFL \DIFaddFL{f }\DIFaddendFL $\times$ 5 \DIFdelbeginFL \DIFdelFL{dither}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{d}\DIFaddendFL , 20 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 3 \DIFaddbeginFL \DIFaddFL{f }\DIFaddendFL $\times$ 5 \DIFdelbeginFL \DIFdelFL{dither}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{d }\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{2.0m HCT TIRSPEC }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{" }\DIFaddendFL & 2014 Jul 03 & 2,456,842 & $J,H,K_S$             &  20 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 3 \DIFaddbeginFL \DIFaddFL{f }\DIFaddendFL $\times$ 5 \DIFdelbeginFL \DIFdelFL{dither}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{d}\DIFaddendFL ,  15 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 3 \DIFaddbeginFL \DIFaddFL{f }\DIFaddendFL $\times$ 5 \DIFdelbeginFL \DIFdelFL{dither}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{d}\DIFaddendFL ,  20 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 3 \DIFaddbeginFL \DIFaddFL{f }\DIFaddendFL $\times$ 5 \DIFdelbeginFL \DIFdelFL{dither                }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{d                }\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{2.0m HCT TIRSPEC }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{" }\DIFaddendFL & 2014 Aug 24 & 2,456,894 & H,K,$J$               & 100 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 6 \DIFaddbeginFL \DIFaddFL{f}\DIFaddendFL , 100 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 6 \DIFaddbeginFL \DIFaddFL{f}\DIFaddendFL ,  20 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 3 \DIFaddbeginFL \DIFaddFL{f }\DIFaddendFL $\times$ 5 \DIFdelbeginFL \DIFdelFL{dither                                                                                }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{d                 }\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{2.0m HCT TIRSPEC }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{" }\DIFaddendFL & 2014 Aug 25 & 2,456,895 & \DIFdelbeginFL \DIFdelFL{YOS,JOS}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{Y,J}\DIFaddendFL ,$J,H,K_S$         & 100 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 6 \DIFaddbeginFL \DIFaddFL{f}\DIFaddendFL , 100 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 6 \DIFaddbeginFL \DIFaddFL{f}\DIFaddendFL ,  20 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 3 \DIFaddbeginFL \DIFaddFL{f }\DIFaddendFL $\times$ 5 \DIFdelbeginFL \DIFdelFL{dither}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{d}\DIFaddendFL ,  15 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 3 \DIFaddbeginFL \DIFaddFL{f }\DIFaddendFL $\times$ 5 \DIFdelbeginFL \DIFdelFL{dither}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{d}\DIFaddendFL , 20 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 3 \DIFaddbeginFL \DIFaddFL{f }\DIFaddendFL $\times$ 5 \DIFdelbeginFL \DIFdelFL{dither                }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{d   }\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{2.0m HCT TIRSPEC }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{" }\DIFaddendFL & 2014 Sep 25 & 2,456,926 & K,$J,H,K_S$           & 100 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 6 \DIFaddbeginFL \DIFaddFL{f}\DIFaddendFL ,  20 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 3 \DIFaddbeginFL \DIFaddFL{f }\DIFaddendFL $\times$ 5 \DIFdelbeginFL \DIFdelFL{dither}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{d}\DIFaddendFL ,  15 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 3 \DIFaddbeginFL \DIFaddFL{f }\DIFaddendFL $\times$ 5 \DIFdelbeginFL \DIFdelFL{dither}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{d}\DIFaddendFL ,  20 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 3 \DIFaddbeginFL \DIFaddFL{f }\DIFaddendFL $\times$ 5 \DIFdelbeginFL \DIFdelFL{dither                }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{d  }\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{2.0m HCT TIRSPEC }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{" }\DIFaddendFL & 2014 Sep 26 & 2,456,927 & \DIFdelbeginFL \DIFdelFL{YOS,JOS}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{Y,J}\DIFaddendFL ,H,K               & 100 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 6 \DIFaddbeginFL \DIFaddFL{f}\DIFaddendFL , 100 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 6 \DIFaddbeginFL \DIFaddFL{f}\DIFaddendFL , 100 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 6 \DIFaddbeginFL \DIFaddFL{f}\DIFaddendFL , 100 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ \DIFdelbeginFL \DIFdelFL{6 }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{3 f $\times$ 2 d  }\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{2.0m HCT TIRSPEC }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{" }\DIFaddendFL & 2014 Oct 26 & 2,456,957 & $J,H,K_S$             &  20 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 3 \DIFaddbeginFL \DIFaddFL{f }\DIFaddendFL $\times$ 5 \DIFdelbeginFL \DIFdelFL{dither}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{d}\DIFaddendFL ,  15 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 3 \DIFaddbeginFL \DIFaddFL{f }\DIFaddendFL $\times$ 5 \DIFdelbeginFL \DIFdelFL{dither}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{d}\DIFaddendFL ,  20 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 3 \DIFaddbeginFL \DIFaddFL{f }\DIFaddendFL $\times$ 5 \DIFdelbeginFL \DIFdelFL{dither                }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{d                }\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{2.0m HCT TIRSPEC }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{" }\DIFaddendFL & 2014 Nov 21 & 2,456,983 & \DIFdelbeginFL \DIFdelFL{YOS,JOS}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{Y,J}\DIFaddendFL , $J,H,K_S$        & 100 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 6 \DIFaddbeginFL \DIFaddFL{f}\DIFaddendFL , 100 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 6 \DIFaddbeginFL \DIFaddFL{f}\DIFaddendFL ,  20 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 3 \DIFaddbeginFL \DIFaddFL{f }\DIFaddendFL $\times$ 5 \DIFdelbeginFL \DIFdelFL{dither}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{d}\DIFaddendFL ,  15 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 3 \DIFaddbeginFL \DIFaddFL{f }\DIFaddendFL $\times$ 5 \DIFdelbeginFL \DIFdelFL{dither}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{d}\DIFaddendFL , 20 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 3 \DIFaddbeginFL \DIFaddFL{f }\DIFaddendFL $\times$ 5 \DIFdelbeginFL \DIFdelFL{dither                }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{d                }\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{2.0m HCT TIRSPEC }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{" }\DIFaddendFL & 2014 Nov 22 & 2,456,984 & \DIFdelbeginFL \DIFdelFL{YOS,JOS}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{Y,J}\DIFaddendFL ,H,K               & 100 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 6 \DIFaddbeginFL \DIFaddFL{f}\DIFaddendFL , 100 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 6 \DIFaddbeginFL \DIFaddFL{f}\DIFaddendFL , 100 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 6 \DIFaddbeginFL \DIFaddFL{f}\DIFaddendFL , 100 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 6 \DIFaddbeginFL \DIFaddFL{f  }\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{2.0m HCT TIRSPEC }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{" }\DIFaddendFL & 2014 Nov 28 & 2,456,990 & $J,H,K_S$             &  20 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 3 \DIFaddbeginFL \DIFaddFL{f }\DIFaddendFL $\times$ 5 \DIFdelbeginFL \DIFdelFL{dither}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{d}\DIFaddendFL ,  15 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 3 \DIFaddbeginFL \DIFaddFL{f }\DIFaddendFL $\times$ 5 \DIFdelbeginFL \DIFdelFL{dither}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{d}\DIFaddendFL ,  20 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 3 \DIFaddbeginFL \DIFaddFL{f }\DIFaddendFL $\times$ 5 \DIFdelbeginFL \DIFdelFL{dither                }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{d               }\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{2.0m HCT TIRSPEC }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{" }\DIFaddendFL & 2014 Dec 25 & 2,457,017 & $J$                   &  20 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 3 \DIFaddbeginFL \DIFaddFL{f }\DIFaddendFL $\times$ 5 \DIFdelbeginFL \DIFdelFL{dither                                                                                }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{d                                                                                 }\DIFaddendFL \\ 
\DIFdelbeginFL \DIFdelFL{2.0m HCT TIRSPEC }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{" }\DIFaddendFL & 2015 Feb 12 & 2,457,066 & $J,K_S$               &  20 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 3 \DIFaddbeginFL \DIFaddFL{f }\DIFaddendFL $\times$ 5 \DIFdelbeginFL \DIFdelFL{dither}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{d}\DIFaddendFL , 15 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 3 \DIFaddbeginFL \DIFaddFL{f }\DIFaddendFL $\times$ 5 \DIFdelbeginFL \DIFdelFL{dither}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{d}\DIFaddendFL , 20 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 3 \DIFaddbeginFL \DIFaddFL{f }\DIFaddendFL $\times$ 5 \DIFdelbeginFL \DIFdelFL{dither                }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{d                 }\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{2.0m HCT TIRSPEC }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{" }\DIFaddendFL & 2015 Apr 14 & 2,457,127 & $K_S$                 &  20 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 3 \DIFaddbeginFL \DIFaddFL{f }\DIFaddendFL $\times$ 5 \DIFdelbeginFL \DIFdelFL{dither                                                                                }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{d                                                                                 }\DIFaddendFL \\  
\DIFdelbeginFL \DIFdelFL{2.0m HCT TIRSPEC }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{" }\DIFaddendFL & 2015 Apr 27 & 2,457,141 & \DIFdelbeginFL \DIFdelFL{YOS,JOS}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{Y,J}\DIFaddendFL ,H,K               & 100 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 6 \DIFaddbeginFL \DIFaddFL{f}\DIFaddendFL , 100 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 6 \DIFaddbeginFL \DIFaddFL{f}\DIFaddendFL , 100 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 6 \DIFaddbeginFL \DIFaddFL{f}\DIFaddendFL , 100 $\times$ 6 \DIFaddbeginFL \DIFaddFL{f                                     }\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{2.0m HCT TIRSPEC}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{TIRSPEC+HFOSC   }\DIFaddendFL & 2015 May 16 & 2,457,159 & \DIFdelbeginFL \DIFdelFL{$J,H,K_S$ }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{$V,R,J,H,K_S$ }\DIFaddendFL & \DIFaddbeginFL \DIFaddFL{60 s $\times$ 3 f, 30 s $\times$ 3 f, }\DIFaddendFL 20 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 3 \DIFaddbeginFL \DIFaddFL{f }\DIFaddendFL $\times$ 5 \DIFdelbeginFL \DIFdelFL{dither}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{d}\DIFaddendFL ,  15 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 3 \DIFaddbeginFL \DIFaddFL{f }\DIFaddendFL $\times$ 5 \DIFdelbeginFL \DIFdelFL{dither}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{d}\DIFaddendFL ,  20 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 3 \DIFaddbeginFL \DIFaddFL{f }\DIFaddendFL $\times$ 5 \DIFdelbeginFL \DIFdelFL{dither                }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{d }\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{2.0m HCT TIRSPEC }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{" }\DIFaddendFL & 2015 May 26 & 2,457,170 & \DIFdelbeginFL \DIFdelFL{YOS,JOS}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{Y,J}\DIFaddendFL ,H,K           & 100 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 6 \DIFaddbeginFL \DIFaddFL{f}\DIFaddendFL , 100 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 6 \DIFaddbeginFL \DIFaddFL{f}\DIFaddendFL , 100 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 6 \DIFaddbeginFL \DIFaddFL{f}\DIFaddendFL , 100 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 6 \DIFaddbeginFL \DIFaddFL{f                                 }\\         
\DIFaddFL{HFOSC }& \DIFaddFL{2015 Jun 10 }& \DIFaddFL{2,457,184 }& \DIFaddFL{$V,R,I_c$         }& \DIFaddFL{60 s $\times$ 3 f, 30 s $\times$ 3 f, 30 s $\times$ 3 f       }\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{2.0m HCT }\DIFdelendFL TIRSPEC & 2015 Jun 23 & \DIFaddbeginFL \DIFaddFL{2,457,197 }\DIFaddendFL & \DIFdelbeginFL \DIFdelFL{JOS}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{J}\DIFaddendFL ,H,K             & 100 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 6 \DIFaddbeginFL \DIFaddFL{f}\DIFaddendFL , 100 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 6 \DIFaddbeginFL \DIFaddFL{f}\DIFaddendFL , 100 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 6 \DIFaddbeginFL \DIFaddFL{f   }\DIFaddendFL \\ 
\DIFdelbeginFL \DIFdelFL{2.0m HCT TIRSPEC }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{" }\DIFaddendFL & 2015 Jul 27 & 2,457,231 & \DIFdelbeginFL \DIFdelFL{JOS}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{J}\DIFaddendFL ,H,K $J,H,K_S$   & 100 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 6 \DIFaddbeginFL \DIFaddFL{f}\DIFaddendFL , 100 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 6 \DIFaddbeginFL \DIFaddFL{f}\DIFaddendFL , 100 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 6 \DIFaddbeginFL \DIFaddFL{f}\DIFaddendFL ,  20 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 3 \DIFaddbeginFL \DIFaddFL{f }\DIFaddendFL $\times$ 5 \DIFdelbeginFL \DIFdelFL{dither}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{d}\DIFaddendFL , 15 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 3 \DIFaddbeginFL \DIFaddFL{f }\DIFaddendFL $\times$ 5 \DIFdelbeginFL \DIFdelFL{dither}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{d}\DIFaddendFL , 20 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 3 \DIFaddbeginFL \DIFaddFL{f }\DIFaddendFL $\times$ 5 \DIFdelbeginFL \DIFdelFL{dither   }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{d   }\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{2.0m HCT TIRSPEC }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{" }\DIFaddendFL & 2015 Aug 17 & 2,457,252 & \DIFdelbeginFL \DIFdelFL{YOS,JOS}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{Y,J}\DIFaddendFL ,H,K,$J,H,K_S$ & 100 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 6 \DIFaddbeginFL \DIFaddFL{f}\DIFaddendFL , 100 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 6 \DIFaddbeginFL \DIFaddFL{f}\DIFaddendFL , 100 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 6 \DIFaddbeginFL \DIFaddFL{f}\DIFaddendFL , 100 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 6 \DIFaddbeginFL \DIFaddFL{f}\DIFaddendFL , 20 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 3 \DIFaddbeginFL \DIFaddFL{f }\DIFaddendFL $\times$ 5 \DIFdelbeginFL \DIFdelFL{dither}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{d}\DIFaddendFL , 15 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 3 \DIFaddbeginFL \DIFaddFL{f }\DIFaddendFL $\times$ 5 \DIFdelbeginFL \DIFdelFL{dither}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{d}\DIFaddendFL , 20 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 3 \DIFaddbeginFL \DIFaddFL{f  }\DIFaddendFL $\times$ 5 \DIFdelbeginFL \DIFdelFL{dither                }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{d  }\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{2.0m HCT TIRSPEC }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{" }\DIFaddendFL & 2015 Oct 13 & 2,457,309 & \DIFdelbeginFL \DIFdelFL{YOS,JOS}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{Y,J}\DIFaddendFL ,$J,H,K_S$     & 100 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 6 \DIFaddbeginFL \DIFaddFL{f}\DIFaddendFL , 100 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 6 \DIFaddbeginFL \DIFaddFL{f}\DIFaddendFL ,  20 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 3 \DIFaddbeginFL \DIFaddFL{f }\DIFaddendFL $\times$ 5 \DIFdelbeginFL \DIFdelFL{dither}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{d}\DIFaddendFL ,  15 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 3 \DIFaddbeginFL \DIFaddFL{f }\DIFaddendFL $\times$ 5 \DIFdelbeginFL \DIFdelFL{dither}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{d}\DIFaddendFL , 20 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 3 \DIFaddbeginFL \DIFaddFL{f }\DIFaddendFL $\times$ 5 \DIFdelbeginFL \DIFdelFL{dither                }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{d                }\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{2.0m HCT }\DIFdelendFL HFOSC & 2015 May 17 & 2,457,160 & $Gr7,Gr8$               & 1800 \DIFaddbeginFL \DIFaddFL{s}\DIFaddendFL , 1800 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{2.0m HCT HFOSC }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{" }\DIFaddendFL & 2015 May 26 & 2,457,169 & $Gr8$                   & 1200 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{2.0m HCT HFOSC }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{" }\DIFaddendFL & 2015 Jun 10 & 2,457,184 &$Gr7,Gr8$                & 1200 \DIFaddbeginFL \DIFaddFL{s}\DIFaddendFL , 1200 \DIFaddbeginFL \DIFaddFL{s}\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{2.0m HCT HFOSC }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{" }\DIFaddendFL & 2015 Aug 18 & 2,457,253 &\DIFdelbeginFL \DIFdelFL{$Gr7,Gr8$ }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{$V,R,Gr7,Gr8$            }\DIFaddendFL & \DIFaddbeginFL \DIFaddFL{60 s $\times$ 3 f, 30 s $\times$ 3 f, }\DIFaddendFL 1200 \DIFaddbeginFL \DIFaddFL{s}\DIFaddendFL , 1200 \DIFaddbeginFL \DIFaddFL{s}\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{2.0m HCT HFOSC }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{" }\DIFaddendFL & 2015 Sep 27 & 2,457,293 &\DIFdelbeginFL \DIFdelFL{$Gr7,Gr8$ }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{$V,R,Gr7,Gr8$            }\DIFaddendFL & \DIFaddbeginFL \DIFaddFL{60 s $\times$ 3 f, 30 s $\times$ 3 f, }\DIFaddendFL 1200 \DIFaddbeginFL \DIFaddFL{s}\DIFaddendFL , 1200 \DIFaddbeginFL \DIFaddFL{s}\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{2.0m HCT HFOSC }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{" }\DIFaddendFL & 2015 Oct 12 & 2,457,308 &\DIFdelbeginFL \DIFdelFL{$Gr7,Gr8$ }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{$V,R,Gr7,Gr8$            }\DIFaddendFL & \DIFaddbeginFL \DIFaddFL{60 s $\times$ 3 f, 30 s $\times$ 3 f, }\DIFaddendFL 1200 \DIFaddbeginFL \DIFaddFL{s}\DIFaddendFL , 1200 \DIFaddbeginFL \DIFaddFL{s}\DIFaddendFL \\
1.3m DFOT ANDOR $512\times512$ & 2015 Oct 16 & 2,457,312 & $V,R_c,I_c$   & \DIFdelbeginFL \DIFdelFL{$60\times3,30\times3,30\times3$ }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{60 s $\times$ 3 f, 30 s $\times$ 3 f, 30 s $\times$ 3 f }\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{1.3m DFOT ANDOR $512\times512$ }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{" }\DIFaddendFL & 2015 Nov 02 & 2,457,329 & $R_c,I_c$      & \DIFdelbeginFL \DIFdelFL{$30\times3,30\times3$}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{30 s $\times$ 3 f, 30 s $\times$ 3 f }\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{2.0m HCT }\DIFdelendFL HFOSC                 & 2015 Nov 10 & 2,457,337 & \DIFdelbeginFL \DIFdelFL{$Gr7$ }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{$V,R,Gr7$         }\DIFaddendFL & \DIFaddbeginFL \DIFaddFL{60 s $\times$ 3 f, 30 s $\times$ 3 f, }\DIFaddendFL 1200 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{1.3m DFOT }\DIFdelendFL ANDOR $512\times512$ & 2015 Nov 18 & 2,457,345 & $V,R_c,I_c$   & \DIFdelbeginFL \DIFdelFL{$60\times3,30\times3,30\times3$}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{60 s $\times$ 3f, 30 s $\times$ 3f, 30 s $\times$ 3 f }\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{1.3m DFOT ANDOR $512\times512$ }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{" }\DIFaddendFL & 2016 Jan 01 & 2,457,390 & $V,R_c,I_c$    & \DIFdelbeginFL \DIFdelFL{$60\times3,30\times3,30\times3$}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{60 s $\times$ 3f, 30 s $\times$ 3f, 30 s $\times$ 3 f }\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{2.0m HCT }\DIFdelendFL HFOSC                 & 2016 Jan 20 & 2,457,409 & $Gr7,Gr8$     & 1200 \DIFaddbeginFL \DIFaddFL{s}\DIFaddendFL ,1200 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{2.0m HCT HFOSC }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{" }& \DIFaddFL{2016 Mar 03 }& \DIFaddFL{2,457,451 }& \DIFaddFL{$V,R$          }& \DIFaddFL{60 s $\times$ 3 f, 30 s $\times$ 3 f  }\\
\DIFaddFL{" }\DIFaddendFL & 2016 Mar 15 & 2,457,463 & \DIFdelbeginFL \DIFdelFL{$Gr7,Gr8$ }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{$V,R,Gr7,Gr8$  }\DIFaddendFL & \DIFaddbeginFL \DIFaddFL{60 s $\times$ 3 f, 30 s $\times$ 3 f, }\DIFaddendFL 900 \DIFaddbeginFL \DIFaddFL{s}\DIFaddendFL , 900 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL \\ 
\DIFdelbeginFL \DIFdelFL{2.0m HCT HFOSC }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{" }\DIFaddendFL & 2016 Jun 17 & 2,457,557 & \DIFdelbeginFL \DIFdelFL{$Gr7,Gr8$ }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{$V,R,,Gr7,Gr8$ }\DIFaddendFL & \DIFaddbeginFL \DIFaddFL{60 s $\times$ 3 f, 30 s $\times$ 3 f, }\DIFaddendFL 1200 \DIFaddbeginFL \DIFaddFL{s}\DIFaddendFL ,1200 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{2.0m HCT HFOSC }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{" }\DIFaddendFL & 2016 Jul 24 & 2,457,594 & \DIFdelbeginFL \DIFdelFL{$Gr7,Gr8$ }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{$V,R,Gr7,Gr8$  }\DIFaddendFL & \DIFaddbeginFL \DIFaddFL{60 s $\times$ 3 f, 30 s $\times$ 3 f, }\DIFaddendFL 1800 \DIFaddbeginFL \DIFaddFL{s}\DIFaddendFL ,1200 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{2.0m HCT HFOSC }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{" }\DIFaddendFL & 2016 Sep 26 & 2,457,658 & \DIFdelbeginFL \DIFdelFL{$Gr7,Gr8$ }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{$V,R,Gr7,Gr8$  }\DIFaddendFL & \DIFaddbeginFL \DIFaddFL{60 s $\times$ 3 f, 30 s $\times$ 3 f, }\DIFaddendFL 1800 \DIFaddbeginFL \DIFaddFL{s}\DIFaddendFL ,1800 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{2.0m HCT HFOSC }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{" }\DIFaddendFL & 2016 Oct 05 & 2,457,667 & \DIFdelbeginFL \DIFdelFL{$Gr8$ }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{$V,R,Gr8$      }\DIFaddendFL & \DIFaddbeginFL \DIFaddFL{60 s $\times$ 3 f, 30 s $\times$ 3 f, }\DIFaddendFL 700 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{1.3m DFOT }\DIFdelendFL ANDOR $512\times512$ & 2016 Oct 08 & 2,457,670 & $V,R_c,I_c$   &   \DIFdelbeginFL \DIFdelFL{$60\times3,30\times3,30\times3$}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{60 s $\times$ 3 f, 30 s $\times$ 3 f, 30 s $\times$ 3 f }\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{2.0m HCT }\DIFdelendFL HFOSC                 & 2016 Oct 13 & 2,457,675 & \DIFdelbeginFL \DIFdelFL{$Gr7,Gr8$ }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{$V,R,I_c,Gr7,Gr8$     }\DIFaddendFL & \DIFaddbeginFL \DIFaddFL{60 s $\times$ 3 f, 30 s $\times$ 3 f, 30 s $\times$ 3 f, }\DIFaddendFL 1800 \DIFaddbeginFL \DIFaddFL{s}\DIFaddendFL , 1200 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{1.3m DFOT }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{ANDOR }\DIFaddendFL $512\times512$       & 2016 Nov 15 & 2,457,708 & $V,R_c,I_c$   &   \DIFdelbeginFL \DIFdelFL{$60\times3,30\times3,30\times3$ }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{60 s $\times$ 3 f, 30 s $\times$ 3 f, 30 s $\times$ 3 f }\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{2.0m HCT }\DIFdelendFL HFOSC                 & 2016 Nov 17 & 2,457,710 & \DIFdelbeginFL \DIFdelFL{$Gr7,Gr8 $ }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{$V,R,I_c,Gr7,Gr8 $    }\DIFaddendFL & \DIFaddbeginFL \DIFaddFL{60 s $\times$ 3 f, 30 s $\times$ 3 f, 30 s $\times$ 3 f, }\DIFaddendFL 1200 \DIFaddbeginFL \DIFaddFL{s}\DIFaddendFL , 1200 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{2.0m HCT HFOSC }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{"                 }\DIFaddendFL & 2016 Dec 04 & 2,457,727 & \DIFdelbeginFL \DIFdelFL{$Gr7,Gr8$ }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{$V,R,I_c,Gr7,Gr8$     }\DIFaddendFL & \DIFaddbeginFL \DIFaddFL{60 s $\times$ 3 f, 30 s $\times$ 3 f, 30 s $\times$ 3 f, }\DIFaddendFL 1200 \DIFaddbeginFL \DIFaddFL{s}\DIFaddendFL , 1200 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{2.0m HCT HFOSC }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{"                 }\DIFaddendFL & 2016 Dec 08 & 2,457,731 & H,K \DIFdelbeginFL \DIFdelFL{$Gr7,Gr8 $ }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{$Gr7,Gr8$ }\DIFaddendFL &  100 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 6 \DIFaddbeginFL \DIFaddFL{f}\DIFaddendFL , 100 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 6 \DIFaddbeginFL \DIFaddFL{f}\DIFaddendFL , 1800 \DIFaddbeginFL \DIFaddFL{s}\DIFaddendFL ,1800 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{2.0m HCT HFOSC }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{"                 }\DIFaddendFL & 2017 Apr 25 & 2,457,869 & $Gr7,Gr8 $    & 1800 \DIFaddbeginFL \DIFaddFL{s}\DIFaddendFL , 1800 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{2.0m HCT HFOSC }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{"                 }\DIFaddendFL & 2017 Apr 28 & 2,457,872 & $Gr7$         & 1800 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{2.0m HCT }\DIFdelendFL TIRSPEC               & 2017 Jul 02 & 2,457,937 & \DIFdelbeginFL \DIFdelFL{YOS,JOS}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{Y,J}\DIFaddendFL ,H,K   &  100 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 6 \DIFaddbeginFL \DIFaddFL{f}\DIFaddendFL , 100 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 6 \DIFaddbeginFL \DIFaddFL{f}\DIFaddendFL , 100 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 6 \DIFaddbeginFL \DIFaddFL{f}\DIFaddendFL , 100 $\times$ \DIFdelbeginFL \DIFdelFL{6}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{3 f }\DIFaddendFL \\ 
\DIFdelbeginFL \DIFdelFL{2.0m HCT }\DIFdelendFL HFOSC                 & 2017 Jul 03 & 2,457,938 & $Gr8$         & 1800 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{2.0m HCT }\DIFdelendFL TIRSPEC               & 2017 Aug 20 & 2,457,983 & $J,H,K_S$     &   20 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 3 \DIFaddbeginFL \DIFaddFL{f }\DIFaddendFL $\times$ 5 \DIFdelbeginFL \DIFdelFL{dither}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{d}\DIFaddendFL ,  15 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 3 \DIFaddbeginFL \DIFaddFL{f }\DIFaddendFL $\times$ 5 \DIFdelbeginFL \DIFdelFL{dither}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{d}\DIFaddendFL ,  20 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 3 \DIFaddbeginFL \DIFaddFL{f }\DIFaddendFL $\times$ 5 \DIFdelbeginFL \DIFdelFL{dither}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{d}\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{2.0m HCT }\DIFdelendFL HFOSC                 & 2017 Aug 22 & 2,457,985 & $Gr8$         & 1800 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{2.0m HCT }\DIFdelendFL TIRSPEC               & 2017 Sep 14 & 2,458,011 & \DIFdelbeginFL \DIFdelFL{YOS,JOS}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{Y,J}\DIFaddendFL ,H,K\DIFdelbeginFL \DIFdelFL{and }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{, }\DIFaddendFL $J,H,K_S$ & 100 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 6 \DIFaddbeginFL \DIFaddFL{f}\DIFaddendFL , 100 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 6 \DIFaddbeginFL \DIFaddFL{f}\DIFaddendFL , 100 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 6 \DIFaddbeginFL \DIFaddFL{f}\DIFaddendFL , 100 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 6 \DIFaddbeginFL \DIFaddFL{f}\DIFaddendFL , 20 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 3 \DIFaddbeginFL \DIFaddFL{f }\DIFaddendFL $\times$ 5 \DIFdelbeginFL \DIFdelFL{dither}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{d}\DIFaddendFL , 15 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 3 \DIFaddbeginFL \DIFaddFL{f }\DIFaddendFL $\times$ 5 \DIFdelbeginFL \DIFdelFL{dither}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{d}\DIFaddendFL , 20 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 3 \DIFaddbeginFL \DIFaddFL{f }\DIFaddendFL $\times$ 5 \DIFdelbeginFL \DIFdelFL{dither}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{d }\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{2.0m HCT }\DIFdelendFL HFOSC                 & 2017 Sep \DIFdelbeginFL \DIFdelFL{17 }%DIFDELCMD < & %%%
\DIFdelFL{2,458,014 }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{1}\DIFaddendFL &  $Gr7,Gr8$   & 1800 \DIFaddbeginFL \DIFaddFL{s}\DIFaddendFL , 1800 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL \\  
\DIFdelbeginFL \DIFdelFL{1.3m DFOT }\DIFdelendFL ANDOR $512\times512$ & 2017 Oct 08 & 2,458,035 & $V,R_c,I_c$ &   \DIFdelbeginFL \DIFdelFL{$60\times3,30\times3,30\times3$ }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{60 s $\times$ 3 f, 30 s $\times$ 3 f, 30 s $\times$ 3 f}\DIFaddendFL \\
1.3m DFOT ANDOR $2k\times2k$   & 2017 Oct 13 & 2,458,040 & $V,R_c,I_c$ &   \DIFdelbeginFL \DIFdelFL{$60\times,30\times,30\times3$}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{60 s $\times$ 3 f, 30 s $\times$ 3 f, 30 s $\times$ 3 f}\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{1.3m DFOT ANDOR $2k\times2k$ }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{"   }\DIFaddendFL & 2017 Nov 11 & 2,458,069 & $V,R_c,I_c$ &   \DIFdelbeginFL \DIFdelFL{$60\times3,30\times3,30\times3$}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{60 s $\times$ 3 f, 30 s $\times$ 3 f, 30 s $\times$ 3 f}\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{1.3m DFOT ANDOR $2k\times2k$ }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{"   }\DIFaddendFL & 2017 Dec 10 & 2,458,098 & $V,R_c,I_c$ &   \DIFdelbeginFL \DIFdelFL{$60\times3,30\times3,30\times3$}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{60 s $\times$ 3 f, 30 s $\times$ 3 f, 30 s $\times$ 3 f}\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{2.0m HCT }\DIFdelendFL HFOSC                 & 2018 Aug 13 & 2,458,344 & \DIFdelbeginFL \DIFdelFL{$Gr7,Gr8$ }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{$V,R,I_c,Gr7,Gr8$   }\DIFaddendFL & \DIFaddbeginFL \DIFaddFL{60 s $\times$ 3 f, 30 s $\times$ 3 f, 30 s $\times$ 3 f, }\DIFaddendFL 1800 \DIFaddbeginFL \DIFaddFL{s}\DIFaddendFL , 2700 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{1.3m DFOT }\DIFdelendFL ANDOR $2k\times2k$   & 2018 Oct 06 & 2,458,398 & $V,R_c,I_c$ &   \DIFdelbeginFL \DIFdelFL{$60\times3,30\times3,30\times3$}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{60 s $\times$ 3 f, 30 s $\times$ 3 f, 30 s $\times$ 3 f }\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{1.3m DFOT ANDOR $2k\times2k$ }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{"  }\DIFaddendFL & 2018 Oct 18 & 2,458,410 & $V,R_c,I_c$ &   \DIFdelbeginFL \DIFdelFL{$60\times3,30\times3,30\times3$}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{60 s $\times$ 3 f, 30 s $\times$ 3 f, 30 s $\times$ 3 f  }\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{2.0m HCT }\DIFdelendFL HFOSC                 & 2018 Nov 06 & 2,458,429 & $Gr7,Gr8$   & 1200 \DIFaddbeginFL \DIFaddFL{s}\DIFaddendFL , 1200 \DIFaddbeginFL \DIFaddFL{s}\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{2.0m HCT }\DIFdelendFL TIRSPEC               & 2018 Nov 07 & 2,458,429 & \DIFdelbeginFL \DIFdelFL{YOS,JOS}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{Y,J}\DIFaddendFL ,H,K &  100 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 6 \DIFaddbeginFL \DIFaddFL{f}\DIFaddendFL , 100 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 6 \DIFaddbeginFL \DIFaddFL{f}\DIFaddendFL , 100 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 6 \DIFaddbeginFL \DIFaddFL{f}\DIFaddendFL , 100 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 6 \DIFaddbeginFL \DIFaddFL{f    }\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{2.0m HCT }\DIFdelendFL HFOSC                 & 2018 Nov 21 & 2,458,444 & $Gr7,Gr8$   & 1800 \DIFaddbeginFL \DIFaddFL{s}\DIFaddendFL , 1200 \DIFaddbeginFL \DIFaddFL{s}\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{1.3m DFOT }\DIFdelendFL ANDOR $512\times512$ & 2018 Nov 25 & 2,458,448 & $V,R_c,I_c$ &   \DIFdelbeginFL \DIFdelFL{$60\times3,30\times3,30\times3$ }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{60 s $\times$ 3 f, 30 $\times$ 3 f, 30 $\times$ 3f }\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{1.3m DFOT }\DIFdelendFL ANDOR $2k\times2k$   & 2018 Nov 26 & 2,458,449 & $V,R_c,I_c$ &   \DIFdelbeginFL \DIFdelFL{$60\times3,30\times3,30\times3$}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{60 s $\times$ 3 f, 30 $\times$ 3 f, 30 $\times$ 3f }\DIFaddendFL \\ 
\DIFdelbeginFL \DIFdelFL{1.3m DFOT }\DIFdelendFL %DIF > 1.3m DFOT ANDOR $2k\times2k$   & 2018 Dec 03 & 2,458,456 & $V,R_c,I_c$ &   60 s $\times$ 3 f, 30 $\times$ 3 f, 30 $\times$ 3f \\
%DIF > 2.0m HCT HFOSC                 & 2018 Dec 12 & 2,458,465 & $Gr7,Gr8$   & 1500 s, 900 s \\ 
%DIF > 1.3m DFOT ANDOR $512\times512$ & 2018 Dec 20 & 2,458,473 & $V,R_c,I_c$ &   60 s $\times$ 3 f, 30 s $\times$ 3 f, 30 $\times$ f \\
%DIF > 2.0m HCT TIRSPEC               & 2018 Dec 24 & 2,458,477 & $J,H,K_S$   &   20 s $\times$ 3 f $\times$ 5 d, 15 s $\times$ 3 f $\times$ 5 d, 20 s $\times$ 3 f $\times$ 5 d \\
%DIF > 2.0m HCT  HFOSC                & 2018 Dec 25 & 2,458,478 & $Gr7,Gr8$   & 1500 s, 900 s \\
\DIFaddbeginFL 

%DIF > 2.4m TNT MRES   & 2019 Apr 28 & 2,458,602 & Echelle Spectra           & 3600\\
%DIF > 1.3m DFOT ANDOR $512\times512$ & 2019 May 20 & 2,458,624 &$V,R_c,I_c$ &$60\times3,30\times3,30\times3$ \\
%DIF > 2.0m HCT TIRSPEC & 2019 Jun 14  & 2,458,649 & $J,H,K_S$ & 20$\times$3 $\times$ 5 dither, 15$\times$3 $\times$ 5 dither, 20$\times$ 3 $\times$ 5 dither\\
%DIF > 2.0m HCT TIRSPEC & 2019 Oct 12  & 2,458,769 & $J,H,K_S$ & 20$\times$3 $\times$ 5 dither, 15$\times$3 $\times$ 5 dither, 20$\times$ 3 $\times$ 5 dither\\
%DIF > 2.0m HCT HFOSC & 2019 Oct 28 & 2,458,785 &$Gr8 $ & 1800\\
%DIF > 1.3m DFOT ANDOR $2k\times2k$ & 2019 Nov 04 & 2,458,792 &$V,R_c,I_c$ & $60\times3,30\times3,30\times3$\\
%DIF > 1.3m DFOT ANDOR $2k\times2k$ & 2019 Nov 05 & 2,458,793 &$R_c,I_c$ & $30\times3,30\times3$\\
%DIF > 1.3m DFOT ANDOR $2k\times2k$ & 2019 Nov 06 & 2,458,794 &$V,R_c,I_c$ & $60\times3,30\times3,30\times3$\\
%DIF > 1.3m DFOT ANDOR $2k\times2k$ & 2019 Nov 25 & 2,458,813 &$V,R_c,I_c$ & $60\times3,30\times3,30\times3$\\
%DIF > 1.3m DFOT ANDOR $2k\times2k$ & 2019 Nov 29 & 2,458,817 &$V,R_c,I_c$ & $60\times,30\times3,30\times3$\\
%DIF > 1.3m DFOT ANDOR $2k\times2k$ & 2019 Dec 08 & 2,458,826 &$V,r_c,I_c$ & $60\times3,30\times3,30\times3$\\
%DIF > 1.3m DFOT ANDOR $2k\times2k$ & 2019 Dec 16 & 2,458,834 &$V,R_c,I_c$ & $60\times3,30\times3,30\times3$\\
%DIF > 1.3m DFOT ANDOR $2k\times2k$ & 2019 Dec 30 & 2,458,848 &$V,R_c,I_c$ &$60\times3,30\times3,30\times3$ \\
%DIF > 3.6m DOT TANSPEC             & 2020 Oct 25 & 2,459,148 & Cross-dispersed spectra & 120$\times$5\\
%DIF > 3.6m DOT TANSPEC             & 2020 Nov 10 & 2,459,164 & Cross-dispersed spectra & 120$\times$5\\ 
%DIF > 2.0m HCT HFOSC & 2021 Jun 14 & 2,459,380 &$Gr7$,$Gr8$ & 1800,1800\\
\hline
\DIFaddFL{\textsuperscript{\textdagger} For the NIR photometric observations
}\end{tabular}
\end{table*}





\setcounter{table}{0}
\begin{table*}
\centering
\tiny
\caption{\DIFaddFL{Contd.}}
\label{tab:obs_log}
\begin{tabular}{@{}rrrrr@{}}
\hline 
%DIF > Telescope/Instrument & Date  & JD & Filters/Grisms & Exposure(sec)  \\
\DIFaddFL{Telescope/Instrument }& \DIFaddFL{Date  }& \DIFaddFL{JD }& \DIFaddFL{Filters/Grisms }& \DIFaddFL{Exposure(s) =  int. time (s)  $\times$ no. of frames (f) / }\\
                     &       &    &                & \DIFaddFL{int. time (s)  $\times$ no. of frames (f) $\times$ no. of dither positions (d)\textsuperscript{\textdagger} }\\
\hline 

\DIFaddendFL ANDOR $2k\times2k$   & 2018 Dec 03 & 2,458,456 & $V,R_c,I_c$ &   \DIFdelbeginFL \DIFdelFL{$60\times3,30\times3,30\times3$}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{60 s $\times$ 3 f, 30 $\times$ 3 f, 30 $\times$ 3f }\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{2.0m HCT }\DIFdelendFL HFOSC                 & 2018 Dec 12 & 2,458,465 & $Gr7,Gr8$   & 1500 \DIFaddbeginFL \DIFaddFL{s}\DIFaddendFL , 900 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL \\ 
\DIFdelbeginFL \DIFdelFL{1.3m DFOT }\DIFdelendFL ANDOR $512\times512$ & 2018 Dec 20 & 2,458,473 & $V,R_c,I_c$ &   \DIFdelbeginFL \DIFdelFL{$60\times3,30\times3,30\times3$}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{60 s $\times$ 3 f, 30 s $\times$ 3 f, 30 $\times$ f }\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{2.0m HCT }\DIFdelendFL TIRSPEC               & 2018 Dec 24 & 2,458,477 & $J,H,K_S$   &   20 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 3 \DIFaddbeginFL \DIFaddFL{f }\DIFaddendFL $\times$ 5 \DIFdelbeginFL \DIFdelFL{dither}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{d}\DIFaddendFL , 15 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 3 \DIFaddbeginFL \DIFaddFL{f }\DIFaddendFL $\times$ 5 \DIFdelbeginFL \DIFdelFL{dither}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{d}\DIFaddendFL , 20 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 3 \DIFaddbeginFL \DIFaddFL{f }\DIFaddendFL $\times$ 5 \DIFdelbeginFL \DIFdelFL{dither}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{d }\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{2.0m HCT  }\DIFdelendFL HFOSC                & 2018 Dec 25 & 2,458,478 & $Gr7,Gr8$   & 1500 \DIFaddbeginFL \DIFaddFL{s}\DIFaddendFL , 900 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL \\
%DIF < 2.4m TNT MRES   & 2019 Apr 28 & 2,458,602 & Echelle Spectra & 3600\\
%DIF < 1.3m DFOT ANDOR $512\times512$ & 2019 May 20 & 2,458,624 &$V,R_c,I_c$ &$60\times3,30\times3,30\times3$ \\
%DIF < 2.0m HCT TIRSPEC & 2019 Jun 14  & 2,458,649 & $J,H,K_S$ & 20$\times$3 $\times$ 5 dither, 15$\times$3 $\times$ 5 dither, 20$\times$ 3 $\times$ 5 dither\\
%DIF < 2.0m HCT TIRSPEC & 2019 Oct 12  & 2,458,769 & $J,H,K_S$ & 20$\times$3 $\times$ 5 dither, 15$\times$3 $\times$ 5 dither, 20$\times$ 3 $\times$ 5 dither\\
%DIF < 2.0m HCT HFOSC & 2019 Oct 28 & 2,458,785 &$Gr8 $ & 1800\\
%DIF < 1.3m DFOT ANDOR $2k\times2k$ & 2019 Nov 04 & 2,458,792 &$V,R_c,I_c$ & $60\times3,30\times3,30\times3$\\
%DIF < 1.3m DFOT ANDOR $2k\times2k$ & 2019 Nov 05 & 2,458,793 &$R_c,I_c$ & $30\times3,30\times3$\\
%DIF < 1.3m DFOT ANDOR $2k\times2k$ & 2019 Nov 06 & 2,458,794 &$V,R_c,I_c$ & $60\times3,30\times3,30\times3$\\
%DIF < 1.3m DFOT ANDOR $2k\times2k$ & 2019 Nov 25 & 2,458,813 &$V,R_c,I_c$ & $60\times3,30\times3,30\times3$\\
%DIF < 1.3m DFOT ANDOR $2k\times2k$ & 2019 Nov 29 & 2,458,817 &$V,R_c,I_c$ & $60\times,30\times3,30\times3$\\
%DIF < 1.3m DFOT ANDOR $2k\times2k$ & 2019 Dec 08 & 2,458,826 &$V,r_c,I_c$ & $60\times3,30\times3,30\times3$\\
%DIF < 1.3m DFOT ANDOR $2k\times2k$ & 2019 Dec 16 & 2,458,834 &$V,R_c,I_c$ & $60\times3,30\times3,30\times3$\\
%DIF < 1.3m DFOT ANDOR $2k\times2k$ & 2019 Dec 30 & 2,458,848 &$V,R_c,I_c$ &$60\times3,30\times3,30\times3$ \\
%DIF < 3.6m DOT TANSPEC             & 2020 Oct 25 & 2,459,148 & Cross-dispersed spectra & 120$\times$5\\
%DIF < 3.6m DOT TANSPEC             & 2020 Nov 10 & 2,459,164 & Cross-dispersed spectra & 120$\times$5\\ 
%DIF < 2.0m HCT HFOSC & 2021 Jun 14 & 2,459,380 &$Gr7$,$Gr8$ & 1800,1800\\
\DIFdelbeginFL %DIFDELCMD < \hline
%DIFDELCMD < \end{tabular}
%DIFDELCMD < \end{table*}
%DIFDELCMD < 

%DIFDELCMD < \setcounter{table}{0}
%DIFDELCMD < \begin{table*}
%DIFDELCMD < \centering
%DIFDELCMD < \tiny
%DIFDELCMD < %%%
%DIFDELCMD < \caption{%
{%DIFAUXCMD
\DIFdelFL{Contd.}}
%DIFAUXCMD
%DIFDELCMD < \label{tab:obs_log}
%DIFDELCMD < \begin{tabular}{@{}rrrrr@{}}
%DIFDELCMD < \hline 
%DIFDELCMD < %%%
\DIFdelFL{Telescope/Instrument }%DIFDELCMD < & %%%
\DIFdelFL{Date  }%DIFDELCMD < & %%%
\DIFdelFL{JD }%DIFDELCMD < & %%%
\DIFdelFL{Filters/Grisms }%DIFDELCMD < & %%%
\DIFdelFL{Exposure(sec)  }%DIFDELCMD < \\
%DIFDELCMD < \hline 
%DIFDELCMD < %%%
\DIFdelendFL 2.4m TNT MRES   & 2019 Apr 28 & 2,458,602 & Echelle Spectra & 3600 \DIFaddbeginFL \DIFaddFL{s}\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{1.3m DFOT }\DIFdelendFL ANDOR $512\times512$ & 2019 May 20 & 2,458,624 &$V,R_c,I_c$ &$60\times3,30\times3,30\times3$ \\
\DIFdelbeginFL \DIFdelFL{2.0m HCT }\DIFdelendFL TIRSPEC & 2019 Jun 14  & 2,458,649 & $J,H,K_S$ & 20 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$3 \DIFaddbeginFL \DIFaddFL{f }\DIFaddendFL $\times$ 5 \DIFdelbeginFL \DIFdelFL{dither}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{d}\DIFaddendFL , 15 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$3 \DIFaddbeginFL \DIFaddFL{f }\DIFaddendFL $\times$ 5 \DIFdelbeginFL \DIFdelFL{dither}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{d}\DIFaddendFL , 20 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 3 \DIFaddbeginFL \DIFaddFL{f }\DIFaddendFL $\times$ 5 \DIFdelbeginFL \DIFdelFL{dither}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{d }\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{2.0m HCT TIRSPEC }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{" }\DIFaddendFL & 2019 Oct 12  & 2,458,769 & $J,H,K_S$ & 20 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$3 \DIFaddbeginFL \DIFaddFL{f }\DIFaddendFL $\times$ 5 \DIFdelbeginFL \DIFdelFL{dither}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{d}\DIFaddendFL , 15 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$3 \DIFaddbeginFL \DIFaddFL{f }\DIFaddendFL $\times$ 5 \DIFdelbeginFL \DIFdelFL{dither}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{d}\DIFaddendFL , 20 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$ 3 \DIFaddbeginFL \DIFaddFL{f }\DIFaddendFL $\times$ 5 \DIFdelbeginFL \DIFdelFL{dither}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{d }\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{2.0m HCT }\DIFdelendFL HFOSC & 2019 Oct 28 & 2,458,785 &$Gr8 $ & 1800 \DIFaddbeginFL \DIFaddFL{s}\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{1.3m DFOT }\DIFdelendFL ANDOR $2k\times2k$ & 2019 Nov 04 & 2,458,792 &$V,R_c,I_c$ & \DIFdelbeginFL \DIFdelFL{$60\times3,30\times3,30\times3$}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{60 s$\times$3 f, 30 s $\times$ 3 f, 30 s$\times$3 f}\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{1.3m DFOT ANDOR $2k\times2k$ }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{" }\DIFaddendFL & 2019 Nov 05 & 2,458,793 &$R_c,I_c$   & \DIFdelbeginFL \DIFdelFL{$30\times3,30\times3$}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{30 s $\times$ 3 f, 30 s $\times$3 f}\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{1.3m DFOT ANDOR $2k\times2k$ }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{" }\DIFaddendFL & 2019 Nov 06 & 2,458,794 &$V,R_c,I_c$ & \DIFdelbeginFL \DIFdelFL{$60\times3,30\times3,30\times3$}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{60 s $\times$ 3 f, 30 s $\times$3 f, 30 s $\times$ 3 f}\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{1.3m DFOT ANDOR $2k\times2k$ }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{" }\DIFaddendFL & 2019 Nov 25 & 2,458,813 &$V,R_c,I_c$ & \DIFdelbeginFL \DIFdelFL{$60\times3,30\times3,30\times3$}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{60 s $\times$ 3 f, 30 s $\times$3 f, 30 s $\times$ 3 f}\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{1.3m DFOT ANDOR $2k\times2k$ }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{" }\DIFaddendFL & 2019 Nov 29 & 2,458,817 &$V,R_c,I_c$ & \DIFdelbeginFL \DIFdelFL{$60\times,30\times3,30\times3$}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{60 s $\times$ 3 f, 30 s $\times$3 f, 30 s $\times$ 3 f}\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{1.3m DFOT ANDOR $2k\times2k$ }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{" }\DIFaddendFL & 2019 Dec 08 & 2,458,826 &$V,r_c,I_c$ & \DIFdelbeginFL \DIFdelFL{$60\times3,30\times3,30\times3$}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{60 s $\times$ 3 f, 30 s $\times$3 f, 30 s $\times$ 3 f}\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{1.3m DFOT ANDOR $2k\times2k$ }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{" }\DIFaddendFL & 2019 Dec 16 & 2,458,834 &$V,R_c,I_c$ & \DIFdelbeginFL \DIFdelFL{$60\times3,30\times3,30\times3$}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{60 s $\times$ 3 f, 30 s $\times$3 f, 30 s $\times$ 3 f}\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{1.3m DFOT ANDOR $2k\times2k$ }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{" }\DIFaddendFL & 2019 Dec 30 & 2,458,848 &$V,R_c,I_c$ & \DIFdelbeginFL \DIFdelFL{$60\times3,30\times3,30\times3$ }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{60 s $\times$ 3 f, 30 s $\times$3 f, 30 s $\times$ 3 f }\DIFaddendFL \\
3.6m DOT TANSPEC             & 2020 Oct 25 & 2,459,148 & Cross-dispersed spectra & 120 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$5 \DIFaddbeginFL \DIFaddFL{f}\DIFaddendFL \\
\DIFdelbeginFL \DIFdelFL{3.6m DOT TANSPEC             }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{"             }\DIFaddendFL & 2020 Nov 10 & 2,459,164 & Cross-dispersed spectra & 120 \DIFaddbeginFL \DIFaddFL{s }\DIFaddendFL $\times$5 \DIFaddbeginFL \DIFaddFL{f}\DIFaddendFL \\ 
\DIFdelbeginFL \DIFdelFL{2.0m HCT }\DIFdelendFL HFOSC & 2021 Jun 14 & 2,459,380 &$Gr7$,$Gr8$ & 1800 \DIFaddbeginFL \DIFaddFL{s}\DIFaddendFL , 1800 \DIFaddbeginFL \DIFaddFL{s}\DIFaddendFL \\
\hline
\DIFaddbeginFL \DIFaddFL{\textsuperscript{\textdagger} For the NIR photometric observations
}\DIFaddendFL \end{tabular}
\end{table*}



\subsection{Photometric data}
\subsubsection{Present data}\label{Phot_data}
We have observed V2493 Cyg in optical broadband $V$, {\bf $R_C$,} and $I_C$ Johnson-Cousins filters
using the ANDOR $512\times512$ and ANDOR $2K\times2K$ CCD cameras on the 1.3m Devasthal Fast Optical Telescope (DFOT) of Aryabhatta Research Institute of Observational Sciences (ARIES){\footnote{\url{https://www.aries.res.in/~1.3m/imager.html}}} and the Hanle Faint Object Spectrograph Camera (HFOSC) of 2m Himalayan
{\it Chandra} Telescope
(HCT){\footnote{\url{https://www.iiap.res.in/iao/hfosc.html}}} at Hanle, India. In the NIR wavelengths, we have observed V2493 Cyg in $J,H,$ and $K_S$ bands using the TIFR Near Infrared Spectrometer and Imager (TIRSPEC) mounted on %DIFDELCMD < {\it %%%
HCT \citep{2014JAI.....350006N}. Table \ref{tab:obs_log} provides the complete log of observations. We have photometrically observed V2493 Cyg at 70 different epochs between 2013 and 2019 with 26 epochs using the 1.3m DFOT (optical bands), 16 epochs using HFOSC (optical bands) and 28 epochs using the TIRSPEC on 2m HCT (NIR bands). 


For the image processing, we have used the standard procedures as outlined
in \citet[][]{2020MNRAS.498.2309S}.   
{\bf As V2493 Cyg is surrounded by a reflection nebula, Point Spread Function (PSF) photometry does not fully remove the inter-night nebular contamination. 
Therefore, we have followed the approach of \citet{2013ApJ...778..116N}  by which they did photometry of another similar FUor/EXor source `V1647 Ori' which is also surrounded by a nebula. In 
the case of V1647 Ori, it was found out that there is a strong correlation between fluctuation in magnitude with that of atmospheric seeing. This resulted from the contamination of the nebular 
flux into the aperture of V1647 Ori which is a  function of atmospheric seeing.}  
Briefly, we have generated a set of images for each night by convolving each frame with a two-dimensional Gaussian kernel of different standard deviations to simulate different atmospheric seeing conditions. Magnitudes of V2493 Cyg were then calculated by performing differential photometry on the set of images for each night interpolated to a seeing of 1.5 arcsec  (median seeing during our observations).

Previously, \citet{2010A&A...523L...3S} have listed 7 stars as local standards
near V2493 Cyg. Out of them, we have selected 4 stars (2 stars in the NIR wavelengths) for our analysis, that are
located in the common field of view (FOV) of the detectors used. We have also observed the Landolt standard field \citep{1992AJ....104..340L} SA 98 ($\alpha_{J2000}$: 06$^{h}$52$^{m}$14$^{s}$, $\delta_{J2000}$: -00$\degr$18$\arcmin$59$\arcsec$) on the night of  2019 November 4. This is done to calculate the present $V$, $R_C$, and $I_C$ magnitudes of the selected local standards. We have also checked the long term behaviour of the selected local standards in 
ASAS-SN\footnote{\url{https://www.astronomy.ohio-state.edu/asassn/index.shtml}} survey to verify the stability of magnitudes of our selected local standards. The calibration equations derived
from the Landolt standard stars by the least-squares linear regression are as follows:

\begin{equation}
\begin{split}
    V &= v + (2.46\pm0.01) + (0.04\pm0.01)\times(v - i_c)\\ &+ 0.19\pm0.01\times X_V
\end{split}
\end{equation}

\begin{equation}
\begin{split}
    R_C &= r_c + (2.06\pm0.01) + (0.05\pm0.01)\times(v - r_c)\\ &+ 0.17\pm0.01\times X_R
\end{split}
\end{equation}
    .

\begin{equation}
\begin{split}
    I_C &= i_c + (2.59\pm0.01) + (-0.03\pm0.01)\times(v - i_c)\\ &+ 0.11\pm0.01\times X_I
\end{split}
\end{equation}

where, $v$, $r_c$ and $i_c$ are the instrumental magnitudes and $V$, $R_C$ and $I_C$ are the
standard magnitudes. X is the airmass term in the corresponding filters. In the NIR wavelengths, we have calibrated the local standard stars using the color transformation equations provided by \citet{2014JAI.....350006N}. The rest of the procedures to calibrate V2493 Cyg is similar to that has been described in \citet{2022ApJ...926...68G}. Table \ref{tab:std_log} lists the coordinates and V, R$_C$, I$_C$,
J, H and K$_S$ magnitudes of the local standard stars used in the present study. Table \ref{tab:phot_tab} provides the calibrated $V$, $R_C$, $I_C$, J, H and K$_S$ magnitudes of V2493 Cyg at 54 epochs starting from 2013 September upto 2019 December. 

\begin{table*}
\centering
\tiny
\caption{Coordinates and magnitudes of the local standard stars.}
\label{tab:std_log}
\begin{tabular}{@{}rrrrrrrrr@{}}
\hline
\DIFdelbeginFL \DIFdelFL{ID }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{Names }\DIFaddendFL & $\alpha$$_{2000}$  & $\delta$$_{2000}$ & V$\pm$ $\sigma$ & R$_C \pm$ $\sigma$ & I$_C$ $\pm$ $\sigma$  & J$\pm$ $\sigma$ & H$\pm$ $\sigma$  & K$_S$ $\pm$ $\sigma$\\
   & (degrees)          &  (degrees)        & (mag)           & (mag)           & (mag)                 &  (mag)          & (mag)            & (mag)\\
\hline
\DIFdelbeginFL \DIFdelFL{1  }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{2MASS J20583004+4352257  }\DIFaddendFL &  314.625108        & +43.874258        & 15.02$\pm$0.01  & 14.10$\pm$0.01  & 13.20$\pm$0.01        &  $-$            &  $-$             &  $-$\\
\DIFdelbeginFL \DIFdelFL{2  }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{2MASS J20583004+4352257  }\DIFaddendFL &  314.631458        & +43.874539        & 15.45$\pm$0.01  & 14.79$\pm$0.01  & 14.15$\pm$0.01        &  13.47$\pm$0.01 & 12.97$\pm$0.01   &  12.87$\pm$0.01\\
\DIFdelbeginFL \DIFdelFL{3  }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{USNO-B1.0 1338-00391522  }\DIFaddendFL &  314.610204        & +43.873175        & 15.87$\pm$0.01  & 14.90$\pm$0.01  & 13.92$\pm$0.01        &  12.99$\pm$0.01 & 12.40$\pm$0.01   &  12.13$\pm$0.01\\
\DIFdelbeginFL \DIFdelFL{4  }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{2MASS J20581249+4352347  }\DIFaddendFL &  314.552492        & +43.876633        & 15.92$\pm$0.01  & 15.12$\pm$0.01  & 14.48$\pm$0.01        &  13.70$\pm$0.01 & 13.10$\pm$0.01   &  12.96$\pm$0.01\\
\hline
\end{tabular}
\end{table*}

 

\subsection{Archival data}

We have obtained $B$, $V$, $R$ and $I$ photometric data provided by \citet{2010A&A...523L...3S} in their study.
Photometric data in the above bands are also downloaded from the archive of American Association
for the Variable Star Observers (AAVSO)\footnote{\url{https://www.aavso.org/}}. 

    We have also acquired the photometric data provided by the Palomar Transient Factory (PTF) in their $g$ and $R$ bands\footnote{\url{https://www.ptf.caltech.edu/}}. The details of PTF survey are provided in
    \citet{2009PASP..121.1395L}. 

    Multi-epoch photometric data of V2493 Cyg is also available in the Zwicky Transient Factory (ZTF) archive. We have downloaded the ZTF DR6  $zg$ and $zr$ band data from
    the NASA/IPAC Infrared Science Archive\footnote{\url{https://irsa.ipac.caltech.edu/Missions/ztf.html}}.
    The details of the ZTF is available in \citet{Bellm_2018}.




    Archival mid-infrared (MIR) data in W1 (3.4 $\mu$m) and W2 (4.6 $\mu$m) channels from the Near-Earth Object Wide-field Infrared Survey Explorer (NEOWISE) survey is obtained from the NASA/IPAC Infrared
    Science archive\footnote{\url{https://irsa.ipac.caltech.edu/Missions/wise.html}}. The details of the NEOWISE survey are available at \citet{2014ApJ...792...30M}


%\DIFdelbegin \DIFdel{Science archive}\footnote{%DIFDELCMD < \url{https://irsa.ipac.caltech.edu/Missions/wise.html}%%%
%}%DIFAUXCMD
%\addtocounter{footnote}{-1}%DIFAUXCMD
%\DIFdel{. The details of the NEOWISE survey are available at \citet{2014ApJ...792...30M}.
%}\DIFdelend %DIF > Science archive\footnote{\url{https://irsa.ipac.caltech.edu/Missions/wise.html}}. The details of the NEOWISE survey are available at \citet{2014ApJ...792...30M}.

\begin{table*}
\centering
\DIFaddbeginFL \tiny
\DIFaddendFL \scriptsize
\caption{Photometric magnitudes of V2493 Cyg in different filters using the present observations.}
\label{tab:phot_tab}
\begin{tabular}{@{}rrrrrrr@{}}
\hline
Julian Day      & V                 & R                & I$_C$               & J               & H               & K$_S$     \\
                & (mag)             & (mag)            & (mag)               & (mag)           & (mag)           & (mag)     \\
\hline  
2456563         &  $-$              & $-$              & $-$                 & 9.35$\pm$0.01  & 8.37$\pm$0.01  & 8.04$\pm$0.01 \\ 
2456611         &  $-$              & $-$              & $-$                 & $-$            & 8.52$\pm$0.01  & 7.97$\pm$0.01  \\       
2456627         &  $-$              & $-$              & $-$                 & 9.26$\pm$0.01  & 8.45$\pm$0.01  & 7.94$\pm$0.01  \\
2456647         &  $-$              & $-$              & $-$                 & $-$             & $-$           & 7.94$\pm$0.01  \\   
2456742         &  $-$              & $-$              & $-$                 & 9.34$\pm$0.01  & 8.50$\pm$0.01  & 8.03$\pm$0.01  \\ 
2456782         &  $-$              & $-$              & $-$                 & 9.36$\pm$0.01  & 8.57$\pm$0.01  & 7.96$\pm$0.01  \\
2456807         &  $-$              & $-$              & $-$                 & 9.33$\pm$0.01  & 8.49$\pm$0.01  & $-$             \\      
2456814         &  $-$              & $-$              & $-$                 & 9.36$\pm$0.01  & 8.52$\pm$0.01  & 8.13$\pm$0.02  \\
2456841         &  $-$              & $-$              & $-$                 & 9.36$\pm$0.01  & 8.49$\pm$0.01  & 7.96$\pm$0.01  \\  
2456842         &  $-$              & $-$              & $-$                 & 9.32$\pm$0.01  & 8.45$\pm$0.01  & 7.96$\pm$0.01  \\          
2456894         &  $-$              & $-$              & $-$                 & 9.30$\pm$0.01  & $-$             & $-$              \\     
2456895         &  $-$              & $-$              & $-$                 & 9.31$\pm$0.01  & 8.48$\pm$0.01  & 7.94$\pm$0.01   \\              
2456926         &  $-$              & $-$              & $-$                 & 9.24$\pm$0.01  & 8.43$\pm$0.01  & 7.86$\pm$0.01    \\                 
2456957         &  $-$              & $-$              & $-$                 & 9.24$\pm$0.01  & 8.30$\pm$0.01  & 7.80$\pm$0.01  \\                  
2456983         &  $-$              & $-$              & $-$                 & 9.22$\pm$0.01  & 8.45$\pm$0.01  & 7.89$\pm$0.01  \\                    
2456990         &  $-$              & $-$              & $-$                 & 9.31$\pm$0.01  & 8.48$\pm$0.01  & 7.92$\pm$0.01  \\                
2457017         &  $-$              & $-$              & $-$                 & 9.34$\pm$0.01  & $-$            & $-$             \\                    
2457066         &  $-$              & $-$              & $-$                 & 9.23$\pm$0.01  & $-$            & 7.89$\pm$0.02  \\                 
2457127         &  $-$              & $-$              & $-$                 & $-$            & $-$            & 7.89$\pm$0.02  \\                 
2457159         &  \DIFdelbeginFL \DIFdelFL{$-$              }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{13.43$\pm$0.01   }\DIFaddendFL & \DIFdelbeginFL \DIFdelFL{$-$              }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{12.25$\pm$0.01   }\DIFaddendFL & $-$                 & 9.29$\pm$0.01  & 8.42$\pm$0.01  & 7.75$\pm$0.01  \\             
\DIFaddbeginFL \DIFaddFL{2457184         }&  \DIFaddFL{13.41$\pm$0.01   }& \DIFaddFL{12.29$\pm$0.01   }& \DIFaddFL{11.10$\pm$0.01      }& \DIFaddFL{$-$            }& \DIFaddFL{$-$            }&  \DIFaddFL{$-$         }\\    
\DIFaddendFL 2457231         &  $-$              & $-$              & $-$                 & 9.39$\pm$0.01  & 8.35$\pm$0.01  & 7.81$\pm$0.01  \\            
2457252         &  $-$              & $-$              & $-$                 & 9.33$\pm$0.01  & 8.40$\pm$0.01  & 7.87$\pm$0.01  \\             
\DIFaddbeginFL \DIFaddFL{2457253         }&  \DIFaddFL{13.29$\pm$0.03   }& \DIFaddFL{12.16$\pm$0.01   }& \DIFaddFL{$-$                 }& \DIFaddFL{$-$            }& \DIFaddFL{$-$            }&  \DIFaddFL{$-$           }\\ 
\DIFaddFL{2457293         }&  \DIFaddFL{13.39$\pm$0.01   }& \DIFaddFL{12.34$\pm$0.01   }& \DIFaddFL{$-$                 }& \DIFaddFL{$-$            }& \DIFaddFL{$-$            }&  \DIFaddFL{$-$           }\\ 
\DIFaddFL{2457308         }&  \DIFaddFL{13.42$\pm$0.02   }& \DIFaddFL{$-$              }& \DIFaddFL{$-$                 }& \DIFaddFL{$-$            }& \DIFaddFL{$-$            }&  \DIFaddFL{$-$           }\\ 
\DIFaddendFL 2457309         &  $-$              & $-$              & $-$                 & 9.25$\pm$0.01  & 8.48$\pm$0.01  & 7.86$\pm$0.01  \\     
2457312         &  13.50$\pm$0.01  & 12.45$\pm$0.01  &   11.44$\pm$0.02   & $-$             & $-$             &  $-$             \\
2457329         &  $-$             & 12.29$\pm$0.01  &   11.17$\pm$0.01   & $-$             & $-$             &  $-$             \\
\DIFaddbeginFL \DIFaddFL{2457337         }&  \DIFaddFL{13.36$\pm$0.02  }& \DIFaddFL{12.22$\pm$0.02  }&   \DIFaddFL{$-$              }& \DIFaddFL{$-$             }& \DIFaddFL{$-$             }&  \DIFaddFL{$-$             }\\  
\DIFaddendFL 2457345         &  13.53$\pm$0.01  & 12.34$\pm$0.01  &   11.13$\pm$0.01   & $-$             & $-$             &  $-$             \\
2457390         &  13.57$\pm$0.01  & 12.39$\pm$0.01  &   11.12$\pm$0.01   & $-$             & $-$             &  $-$             \\
\DIFaddbeginFL \DIFaddFL{2457451         }&  \DIFaddFL{13.34$\pm$0.01  }& \DIFaddFL{12.22$\pm$0.03  }&   \DIFaddFL{$-$              }& \DIFaddFL{$-$             }& \DIFaddFL{$-$             }&  \DIFaddFL{$-$             }\\ 
\DIFaddFL{2457463         }&  \DIFaddFL{13.40$\pm$0.01  }& \DIFaddFL{12.34$\pm$0.01  }&   \DIFaddFL{11.15$\pm$0.01   }& \DIFaddFL{$-$             }& \DIFaddFL{$-$             }&  \DIFaddFL{$-$             }\\  
\DIFaddFL{2457557         }&  \DIFaddFL{13.25$\pm$0.01  }& \DIFaddFL{12.24$\pm$0.01  }&   \DIFaddFL{$-$              }& \DIFaddFL{$-$             }& \DIFaddFL{$-$             }&  \DIFaddFL{$-$             }\\ 
\DIFaddFL{2457594         }&  \DIFaddFL{13.42$\pm$0.01  }& \DIFaddFL{12.27$\pm$0.01  }&   \DIFaddFL{$-$              }& \DIFaddFL{$-$             }& \DIFaddFL{$-$             }&  \DIFaddFL{$-$             }\\ 
\DIFaddFL{2457658         }&  \DIFaddFL{13.31$\pm$0.01  }& \DIFaddFL{12.25$\pm$0.01  }&  \DIFaddFL{$-$              }& \DIFaddFL{$-$             }& \DIFaddFL{$-$             }&  \DIFaddFL{$-$             }\\   
\DIFaddFL{2457667         }&  \DIFaddFL{13.43$\pm$0.01  }& \DIFaddFL{12.23$\pm$0.01  }&  \DIFaddFL{$-$              }& \DIFaddFL{$-$             }& \DIFaddFL{$-$             }&  \DIFaddFL{$-$             }\\   
\DIFaddendFL 2457660         &  13.66$\pm$0.01  & 12.51$\pm$0.01  &   11.27$\pm$0.01  & $-$             & $-$             &  $-$             \\
2457670         &  13.61$\pm$0.01  & 12.45$\pm$0.01  &   11.24$\pm$0.01  & $-$             & $-$             &  $-$             \\
\DIFaddbeginFL \DIFaddFL{2457675         }&  \DIFaddFL{13.55$\pm$0.01  }& \DIFaddFL{12.37$\pm$0.01  }&   \DIFaddFL{11.15$\pm$0.01  }& \DIFaddFL{$-$             }& \DIFaddFL{$-$             }&  \DIFaddFL{$-$             }\\   
\DIFaddendFL 2457708         &  13.62$\pm$0.01  & 12.49$\pm$0.01  &   11.25$\pm$0.01  & $-$             & $-$             &  $-$             \\
\DIFaddbeginFL \DIFaddFL{2457710         }&  \DIFaddFL{13.63$\pm$0.01  }& \DIFaddFL{12.37$\pm$0.01  }&   \DIFaddFL{11.18$\pm$0.01  }& \DIFaddFL{$-$             }& \DIFaddFL{$-$             }&  \DIFaddFL{$-$             }\\
\DIFaddFL{2457727         }&  \DIFaddFL{13.41$\pm$0.01  }& \DIFaddFL{12.27$\pm$0.01  }&   \DIFaddFL{11.12$\pm$0.01  }& \DIFaddFL{$-$             }& \DIFaddFL{$-$             }&  \DIFaddFL{$-$             }\\
\DIFaddendFL 2457976         &  13.65$\pm$0.02  & 12.40$\pm$0.01  &   11.16$\pm$0.01   & $-$             & $-$             &  $-$             \\
2457986         &  $-$             & $-$              &   $-$             & \DIFdelbeginFL \DIFdelFL{9.90}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{9.24}\DIFaddendFL $\pm$0.01   & \DIFdelbeginFL \DIFdelFL{9.15}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{8.42}\DIFaddendFL $\pm$0.01   &  \DIFdelbeginFL \DIFdelFL{8.68}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{7.74}\DIFaddendFL $\pm$0.01  \\ 
2458011         &  $-$             & $-$              &   $-$             & \DIFdelbeginFL \DIFdelFL{9.94}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{9.22}\DIFaddendFL $\pm$0.01   & \DIFdelbeginFL \DIFdelFL{9.17}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{8.46}\DIFaddendFL $\pm$0.01   &  \DIFdelbeginFL \DIFdelFL{8.65}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{7.80$\pm$0.01  }\\
\DIFaddFL{2458344         }&  \DIFaddFL{13.73$\pm$0.01  }& \DIFaddFL{12.77$\pm$0.01   }&  \DIFaddFL{11.14}\DIFaddendFL $\pm$0.01   \DIFaddbeginFL & \DIFaddFL{$-$             }& \DIFaddFL{$-$             }&  \DIFaddFL{$-$             }\DIFaddendFL \\      
2458448         &  13.57$\pm$0.01  & 12.26$\pm$0.01  &   11.10$\pm$0.01   & $-$             & $-$             &  $-$             \\
2458473         &  13.38$\pm$0.02  & 12.28$\pm$0.01  &   11.15$\pm$0.01   & $-$             & $-$             &  $-$             \\
2458477         &  $-$             & $-$              &   $-$             & \DIFdelbeginFL \DIFdelFL{9.93}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{9.16}\DIFaddendFL $\pm$0.01   & \DIFdelbeginFL \DIFdelFL{9.19}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{8.42}\DIFaddendFL $\pm$0.004  &  \DIFdelbeginFL \DIFdelFL{8.66}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{7.76}\DIFaddendFL $\pm$0.01  \\
2458624         &  13.73$\pm$0.01  & 12.49$\pm$0.01  &   11.23$\pm$0.01   & $-$             & $-$             &  $-$             \\
2458649         &  $-$             & $-$              &   $-$             & \DIFdelbeginFL \DIFdelFL{10.04}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{9.26}\DIFaddendFL $\pm$0.01   & \DIFdelbeginFL \DIFdelFL{9.25}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{8.37}\DIFaddendFL $\pm$0.01   &  \DIFdelbeginFL \DIFdelFL{8.67}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{7.63}\DIFaddendFL $\pm$0.02\\
2458040         &  13.62$\pm$0.01  & 12.46$\pm$0.01  &   11.19$\pm$0.01   & $-$             & $-$             &  $-$             \\
2458069         &  13.58$\pm$0.01  & 12.43$\pm$0.01  &   11.18$\pm$0.01   & $-$             & $-$             &  $-$             \\
2458098         &  13.54$\pm$0.01  & 12.36$\pm$0.01  &   11.12$\pm$0.01   & $-$             & $-$             &  $-$             \\
2458398         &  13.48$\pm$0.01  & 12.35$\pm$0.01  &   11.09$\pm$0.01   & $-$             & $-$             &  $-$             \\
2458410         &  13.49$\pm$0.01  & 12.38$\pm$0.01  &   11.09$\pm$0.01   & $-$             & $-$             &  $-$             \\
2458449         &  13.54$\pm$0.01  & 12.39$\pm$0.01  &   11.12$\pm$0.01   & $-$             & $-$             &  $-$             \\
2458456         &  13.48$\pm$0.01  & 12.34$\pm$0.01  &   11.08$\pm$0.01   & $-$             & $-$             &  $-$             \\
2458769         &  $-$             & $-$             &   $-$              & \DIFdelbeginFL \DIFdelFL{10.13}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{9.37}\DIFaddendFL $\pm$0.01  & \DIFdelbeginFL \DIFdelFL{9.27}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{8.58}\DIFaddendFL $\pm$0.01    &  \DIFdelbeginFL \DIFdelFL{8.74}\DIFdelendFL \DIFaddbeginFL \DIFaddFL{7.95}\DIFaddendFL $\pm$0.02   \\
2458792         &  13.76$\pm$0.01  & 12.56$\pm$0.01  &   11.23$\pm$0.01   & $-$             & $-$             &  $-$             \\
2458793         &  $-$             & 12.56$\pm$0.01  &   11.22$\pm$0.01   & $-$             & $-$             &  $-$             \\
2458794         &  13.81$\pm$0.01  & 12.61$\pm$0.01  &   11.27$\pm$0.01   & $-$             & $-$             &  $-$             \\
2458813         &  13.81$\pm$0.01  & 12.59$\pm$0.01  &   11.27$\pm$0.01   & $-$             & $-$             &  $-$             \\
2458817         &  13.70$\pm$0.01  & 12.48$\pm$0.01  &   11.17$\pm$0.01   & $-$             & $-$             &  $-$             \\
2458826         &  13.71$\pm$0.01  & 12.50$\pm$0.01  &   11.18$\pm$0.01   & $-$             & $-$             &  $-$             \\
2458834         &  13.92$\pm$0.01  & 12.76$\pm$0.01  &   11.43$\pm$0.01   & $-$             & $-$             &  $-$             \\
2458848         &  13.74$\pm$0.01  & 12.53$\pm$0.01  &   11.21$\pm$0.01   & $-$             & $-$             &  $-$             \\

%\shortauthors{Arpan Ghosh et al.}
\end{tabular}
\end{table*}





\subsection{Spectroscopic data} 

\subsubsection{Medium Resolution single order Optical Spectroscopy}\label{pt6}




V2493 Cyg is monitored spectroscopically starting from 2015 May 17 to 2021 June 14 at 28 different epochs using the 
%\footnote{%DIFDELCMD < \url{https://www.iiap.res.in/iao/hfosc_details.html}%%%
%}%DIFAUXCMD
%\addtocounter{footnote}{-1}%DIFAUXCMD
HFOSC. 
HFOSC provides a medium resolution spectra with R$\sim$2000 with 1 arcsec slit
from $\sim$4000\AA~ to 9000\AA~  using grisms Gr 7 and Gr 8. 

Standard IRAF\footnote{IRAF is distributed by National Optical
Astronomy Observatories, USA which is operated by the Association of
Universities for Research in Astronomy, Inc., under cooperative
agreement with National Science Foundation for performing image
processing.} tasks are used for the spectroscopic data reduction.
The task {\sc apall} is used to extract the
spectrum in one dimensional format. The extracted spectrum is then
wavelength calibrated using the task {\sc identify} with the help of
calibration lamps (FeAr and FeNe)
taken immediately after the source spectrum. We have followed this
with the task {\sc continuum} to
continuum normalize our spectra. We have used this normalized
spectra to measure the equivalent widths (W$_{\lambda}$) of important
spectral lines by using the {\sc splot} package of IRAF. Three independent measurements of
W$_{\lambda}$ per line is made and the median value of those
measurements is taken as the final W$_{\lambda}$ of that particular
line. 


\subsubsection{Medium Resolution Echelle Spectroscopy}

We have obtained medium resolution echelle spectrum of V2493 Cyg on 2019 April 28 by using the Medium Resolution Echelle
Spectrograph (MRES), that is mounted on the 2.4m Thai National Telescope (TNT) located at Thai national observatory. MRES has wavelength coverage
 from 3900\AA~ to 8800\AA~ and it provides a spectral resolution of R$\sim$16,000-19,000. Details about the MRES instrument  can be found in \citet{2022ApJ...926...16Y}.  The lunar illumination
during our observation date was $\sim$33\% and the sky was hazy due to forest fires resulting in low signal
to noise (SNR). We can only use the spectrum covering the wavelength range of 3900\AA~  to 6600\AA~ for our present analysis. Wavelength beyond this range is dominated by multiple telluric lines and bands and hence is not used
for the analysis.

 We have used the standard calibration frames, e.g., bias, flat and Th-Ar lamp, for image cleaning and wavelength calibration. The spectrum is extracted using the 
 {\sc echelle} module of the IRAF package. The procedure to calibrate the wavelength and normalize the
 spectrum is similar to that has been described in Section \ref{pt6}.



\subsubsection{NIR Spectroscopy}
We have spectroscopically monitored V2493 Cyg in the NIR wavelengths starting from 2014 March 07 till 2020 November 11 using the TIRSPEC mounted on 2m HCT and TIFR-ARIES Near Infrared Spectrograph
(TANSPEC) \citep{2018BSRSL..87...58O,2022PASP..134h5002S} mounted on 3.6m Devasthal Optical Telescope (DOT). TIRSPEC provides a wavelength coverage from 1 $\mu$m
to 2.5 $\mu$m at a spectral resolution of $\sim$1200. The details about the instrument is provided in \citet{2014JAI.....350006N}. 
The TIRSPEC spectroscopic data is processed using the TIRSPEC pipeline\footnote{\url{http://indiajoe.github.io/TIRSPEC/Pipeline/}}. The sky conditions were poor on the nights of 2017 September 14
and 2018 November 7 leading to poor SNR in the extracted spectra. The output extracted spectrum obtained is continuum normalised using the {\sc continuum} task of IRAF. 

  We have also obtained the NIR spectra of V2493 Cyg using the TANSPEC with its 1$^{\prime\prime}.0$ slit providing a R$\sim$1500 on the nights 
of 2020 October 25 and 2020 November 11. The spectra are obtained following the technique that is described in detail in \citet{2022ApJ...926...68G}. The obtained spectra are then
wavelength calibrated by using the recently developed TANSPEC data reduction pipeline\footnote{\url{https://github.com/astrosupriyo/pyTANSPEC}} \citep{2022ascl.soft12014G}. The telluric correction to the spectra is done in a similar manner as described in \citet{2022ApJ...926...68G}. The resulting spectra are then continuum normalised using the Python {\sc specutils} module\footnote{\url{https://specutils.readthedocs.io/en/stable/}} \citep{2021zndo...4603801E}.


In summary, we have monitored V2493 Cyg spectroscopically at 50 epochs with HFOSC (28),  MRES (1), TIRSPEC (19) and TANSPEC (2) starting from 2014 July till 2021 June. Table 
\ref{tab:obs_log} contains the complete log of spectroscopic observations.


\begin{figure*}
\centering
\DIFdelbeginFL %DIFDELCMD < \includegraphics[width=0.95\textwidth]{figures/v2493_lc_tot.pdf}
%DIFDELCMD < %%%
\DIFdelendFL \DIFaddbeginFL \includegraphics[width=0.95\textwidth]{figures/v2493_lc_totn.pdf}
\DIFaddendFL \includegraphics[width=0.95\textwidth]{figures/V2493_zoomed_lcn.pdf}
\DIFdelbeginFL %DIFDELCMD < \includegraphics[width=0.95\textwidth]{figures/v2493_color_evolve3.pdf}
%DIFDELCMD < %%%
\DIFdelendFL \DIFaddbeginFL \includegraphics[width=0.95\textwidth]{figures/v2493_color_evolve3.pdf}
\caption{\label{f1} Top panel: Light Curve of V2493 Cyg  in Johnson-Cousins $B$, $V$, $R_C$ and $I_C$, ZTF $zg$ and $zr$, PTF $g'$ and $R$, $J$, $H$ and $K_S$ and $NEOWISE$ $W1$ and $W2$ bands 
showing pre-outburst, first outburst, intermediate quiescent phase and the current outburst phase. The shaded region is our monitoring period. Middle panel shows the zoomed-in LC of V2493 Cyg
which covers our monitoring period corresponding to the time period between 2013 September 9 and 2021 January 4.  We call our monitoring period as phase 6. Bottom panel: V band LC of
V2493 Cyg coded with that of V$-$R and V$-$I$_C$ colors. The V$-$R color is depicted at the outer ring (annulus), while the color in the center depicts V$-$I$_C$ color. The diamonds represent the
$zg$ band LC coded with $zg-zr$ color. We find that all the colors are slowly becoming redder. The different phases, starting from the Phase 1 to Phase 5, are adopted from the study of
\citet{2015AJ....149...73B}.}
\end{figure*}



\section{Results and Analysis} \label{pt3}

\subsection{Light Curve} \label{lc}   

    Top panel of Figure \ref{f1} shows the light curve (LC) of V2493 Cyg in optical $B$, $V$, $R_C$ and $I_C$, PTF $g'$ and
    $R$, ZTF $zg$ and $zr$, NIR $J$, $H$ and $K_S$ and NEOWISE MIR W1 and W2 bands. Data in the $V$, $R$ and $I_C$  bands have the
    longest coverage. We have 
    combined our $V$, $R_C$, $I_C$, $J$, $H$ and $K_S$ band data\footnote{Optical photometric data obtained with the 1.3m DFOT    
    telescope and NIR photometric data from 2m HCT telescope.} %DIF > \st{starting from 2015 October 16 (JD = 2457312)} 
    with that of the archival data from $AAVSO$ and the previously published data taken from \citet{2010A&A...523L...3S,2021Symm...13.2433S,2011ApJ...730...80M, 2016A&A...596A..52K}.
    %\DIFdelbegin \DIFdel{\citet{2010A&A...523L...3S}. Therefore, the $V$, $R$ and $I_C$ band data starts from 1994 August 8 (JD = 2449573) and ends on 2019 December 30 (JD = 2458848), thus spanning 27 years.
    %The $zg$ band data starts from 2018 March 27 (JD = 2458205) to 2021 January 4 (JD = 2459219). 
%The temporal coverage of $zr$ band data starts from 2018 April 9 (JD = 2458218) and ends in 2021 January 2 (JD = 2459217).
%    The coverage of NIR observations }\DIFdelend 
%    \DIFaddbegin \DIFadd{\citet{2010A&A...523L...3S,2021Symm...13.2433S,2011ApJ...730...80M, 2016A&A...596A..52K}. 
%DIF >     \st{from published data taken from} %\citet{2010A&A...523L...3S}. 
%DIF >     \st{Therefore, the $V$, $R$ and $I_C$ band data starts from 1994 August 8 (JD = 2449573) and ends on 2019 December 30 (JD = 2458848), thus spanning 27 years.
%DIF >     The $zg$ band data starts from 2018 March 27 (JD = 2458205) to 2021 January 4 (JD = 2459219). 
%DIF >     The temporal coverage of $zr$ band data starts from 2018 April 9 (JD = 2458218) and ends in 2021 January 2 (JD = 2459217).
%DIF >     The coverage of NIR observations of V2493 Cyg begins with the 2MASS observations on 2000 June 10 (JD=2451706). V2493 Cyg was then observed in NIR bands during its 2010 outburst by} \citet{2011ApJ...730...80M} and  \citet{2010ATel.2854....1L}. \st{We have combined our NIR photometric observations NIR photometric observations obtained using TIRSPEC on 2m HCT. with the previously published data. Our photometric observations begin from 2013 September 9 (JD = 2456563) and ends in 2019 October 12 (JD = 2458769). The NIR photometric
%DIF >     data points are sparse compared to the optical but still they provide invaluable information about the evolution of V2493 Cyg in the NIR wavelenghts.  
%DIF >     NEOWISE $W1$ and $W2$ band data coverage begins from 2015 November 23 (JD = 2457350) and ends on 2020
%DIF >     November 10 (JD = 2459163). The PTF $R$ band data spans from 2009 August 12 (JD = 2455056) to 2014 December 15 (JD = 2457007). } 
    The photometric monitoring timescales of the different surveys both in optical and NIR bands of V2493 Cyg begins with the 2MASS observations on 2000 June 10 (JD=2451706). V2493 Cyg was then observed in NIR bands during its 2010 outburst by \citet{2011ApJ...730...80M} and  \citet{2010ATel.2854....1L} are shown in Figure \ref{gantt}. 
    Our monitoring period is denoted by the orange horizontal bars. We have monitored V2493 Cyg photometrically both in optical and NIR wavebands.
    %We have \DIFdelbegin \DIFdel{combined our NIR photometric observations}\footnote{\DIFdel{NIR photometric observations obtained using TIRSPEC on 2m HCT.}} %DIFAUXCMD
%\addtocounter{footnote}{-1}%DIFAUXCMD
%\DIFdel{with the previously published data. Our photometric observations begin from 2013 September 9 (JD = 2456563) and ends in 2019 October 12 (JD = 2458769). The NIR photometric
%    data points are sparse compared to the optical but still they provide invaluable information about the evolution of }\DIFdelend \DIFaddbegin \DIFadd{monitored }\DIFaddend V2493 Cyg \DIFdelbegin \DIFdel{in the NIR wavelenghts.  
%    NEOWISE $W1$ and $W2$ band data coverage begins from 2015 November 23 (JD = 2457350) and ends on 2020
%    November 10 (JD = 2459163). The PTF $R$ band data spans from 2009 August 12 (JD =
%    2455056) to 2014 December 15 (JD = 2457007).}\DIFdelend \DIFaddbegin \DIFadd{photometrically both in optical and NIR wavebands.}} 
%   \DIFaddend 

    \citet{2015AJ....149...73B} have studied the photometric evolution of V2493 Cyg from 2010 September
   to 2013 May. During this period, V2493 Cyg  transitioned to its first outburst state to an
   intermediate quiescent stage and finally to its second outburst state. They have subsequently divided this period 
   into 5 phases based on the LC evolution. We call our optical photometric monitoring period which is carried out between 2015 October 16 and 2021 December 4 to be phase 6 which is actually a period after the peak of second outburst. Middle panel of Figure \ref{f1} shows the LC of V2493 Cyg during our monitoring period.  
   {\bf During phase 6, in the period between October 16, 2015 and December 30, 2019\footnote{This time period coincides with our monitoring of V2493 Cyg with 1.3m DFOT} the V-band brightness of V2493 Cyg dimmed at an average rate of $\sim$2.3 mmag/month with a drop by $\sim$0.6 mag from its peak outburst V-band magnitude in August 2010. 
  Since the dimming rate is too small, we can call phase 6 to be `Long Plateau' phase also. }
  Such a long plateau phase, which is also observed in other bonafide FUor sources like FU Ori, etc., is attributed to the time required to 
  deplete the inner disc completely after an \citep[cf.,][]{2014prpl.conf..387A}. 
 %\DIFdelbegin \DIFdel{In the NIR  J, H and K$_S$ bands, V2493 Cyg approximately faded by $\sim$0.1 mag during our monitoring period. However, in }\DIFdelend %DIF >  \st{In the NIR  J, H and K$_S$ bands, V2493 Cyg approximately faded by $\sim$0.1 mag during our monitoring period.} 
%DIF >     \st{We have also found small scale variations ($\sim$0.4 mag) in the brightness of V2493 Cyg at MIR bands.}
We note that the individual WISE measurements for a given JD showed considerable scatter. We have therefore used the median
  WISE magnitudes for a given JD in our MIR analysis. We have taken the standard deviation of the magnitude variations within a day as a conservative limit of measurement error.
In the same duration, the source seems to brighten-up by $\sim$0.7 mag and $\sim$0.4 mag in MIR $W1$ and $W2$ bands, respectively with an average rise rate of 
$\sim$ 94$\pm$ 18 mmag/yr and 62$\pm$7 mmag/yr.

\begin{figure*}
\centering
\includegraphics[width=0.95\textwidth]{figures/v2493cyg_gantt-chart.pdf}
\caption{\label{gantt} \DIFaddFL{Timescales of the different studies and surveys at optical and NIR wavebands with which the evolution of V2493 Cyg was monitored. Our monitoring program 
is denoted by the orange horizontal bar and it includes monitoring in both optical and NIR wavebands. \citet{2010A&A...523L...3S,2021Symm...13.2433S} monitored V2493 Cyg extensively in optical
wavebands as shown. The NIR monitoring was primarily carried out by \citet{2011ApJ...730...80M,2016A&A...596A..52K} which covered both the 2010 and 2012 outburst. }}
\end{figure*}
     \DIFaddend 


\begin{table}
\centering
\caption{Reddening invariant colors of V2493 Cyg during our monitoring period. N$\sigma$ is the ratio of color change to the quadrature
        sum of measurement errors.}
\label{tab:cc_table1}
\begin{tabular}{@{}cccccc@{}}
\hline 
Days    & $Q_{VRI}$  & N$\sigma$     & Days   & $Q_{VRI}$ & N$\sigma$\\
(JD)    & (mag)               &               & (JD)   & (mag)              & \\
\hline
2457312 & 0.15                & $-$           & 2458098  & 0.03    & 8.0 \\
2457345 & 0.06                & 6.1           & 2458398  & 0.03    & 8.6 \\
2457390 & 0.02                & 8.1           & 2458410  & $-0.01$ & 10.1 \\
2457660 & 0.07                & 5.9           & 2458449  & 0.05    & 7.3 \\
2457670 & 0.09                & 4.1           & 2458456  & 0.04    & 8.2 \\
2457708 & 0.04                & 8.1           & 2458792  & 0.01    & 10.3 \\
2457976 & 0.11                & 1.7           & 2458794  & 0.01    & 10.4 \\
2458448 & 0.07                & 5.8           & 2458813  & 0.05    & 7.2\\ 
2458473 & 0.11                & 1.6           & 2458817  & 0.05    & 6.9 \\  
2458624 & 0.11                & 2.8           & 2458826  & 0.01    & 10.1 \\    
2458040 & 0.01                & 9.7           & 2458834  & 0.01    & 8.7\\
2458069 & 0.02                & 8.6           & 2458848  & 0.04    & 8.1\\
\hline
\end{tabular}
\end{table}

\DIFaddbegin \begin{figure}
\centering
\includegraphics[width=0.45\textwidth]{figures/v2493cyg_cmd0.pdf}
\caption{\label{optical_cmd} \bf \DIFaddFL{The plot shows the evolution of V2493 Cyg in the absolute magnitude V vs (V-I$_C$) color magnitude diagram (CMD). The model iso-mass curves for mass 0.3 M$_{\odot}$, A$_V$ = 0 mag, A$_V$ = 3.1 mag and A$_V$ = 5 mag and for mass 0.6 M$_{\odot}$, A$_V$ = 3.1 mag and A$_V$ = 10 mag are also plotted \citep{2022ApJ...936..152L}. The phase 6 locus of V2493 Cyg in the CMD plane shows that it currently lies above the $\eta$ $>$ 5 regime (marked by the vertical orange red line), the regime where the 
circumstellar disc outshines the central PMS star so that all the spectral features that we observe are typical of the viscous accretion disc. }}
\end{figure}

\DIFaddend \begin{figure*}
\centering
\includegraphics[width=0.45\textwidth]{figures/v2493cyg_nir_cmd.pdf}
\includegraphics[width=0.45\textwidth]{figures/v2493cyg_nir_cc.pdf}
\caption{\label{nir_color} Left panel shows the $J-K_S$ color evolution of V2493 Cyg with J magnitude and time. The square \DIFdelbeginFL \DIFdelFL{represent }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{represents }\DIFaddendFL the quiescent phase location of V2493 Cyg as obtained from the 2MASS survey on 2000 June 10. The dots represent the evolution of V2493 Cyg from Phase 2 to Phase 6 part of the LC. \DIFaddbeginFL {\bf \DIFaddFL{The red dots represent the evolution of V2493 Cyg during its transition to intermediate quiescent phase after the first outburst. }}\DIFaddendFL Right panel shows the position of V2493 Cyg in the J-H/H-K$_S$ CC diagram during our monitoring period corresponding to the post second outburst phase. The square represents the quiescent phase locus of V2493 Cyg in the CC plane. The solid red line represents the locus of the classical T-Tauri (CTT) stars \citep{1997AJ....114..288M}. The blue, green and maroon dashed lines \DIFdelbeginFL \DIFdelFL{represents }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{represent }\DIFaddendFL the reddening vectors \citep{1985ApJ...288..618R}.    }
\end{figure*}



\begin{figure*}
\centering
\DIFdelbeginFL %DIFDELCMD < \includegraphics[width=0.45\textwidth]{figures/v2493cyg_cmd_wise.pdf}
%DIFDELCMD < \includegraphics[width=0.45\textwidth]{figures/v2493_sed_new1.pdf}
%DIFDELCMD < %%%
\DIFdelendFL \DIFaddbeginFL \includegraphics[width=0.45\textwidth]{figures/v2493cyg_cmd_absolute_w1.pdf}
\includegraphics[width=0.45\textwidth]{figures/v2493_sed_new3.pdf}
\DIFaddendFL \caption{\label{sed} Left panel shows the \DIFaddbeginFL \DIFaddFL{W1 absolute magnitude vs }\DIFaddendFL $W1-W2$ color evolution of V2493 Cyg with magnitude \DIFaddbeginFL \DIFaddFL{and time}\DIFaddendFL . \DIFdelbeginFL \DIFdelFL{Right }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{The quiescent phase locus of V2493 Cyg is depicted by the brown 
square. The model iso-mass curves for mass 0.3 M$_{\odot}$, A$_V$ = 0 mag and A$_V$ = 20 mag and for mass 0.6 M$_{\odot}$ are also plotted \citep{2022ApJ...936..152L}. The right }\DIFaddendFL panel shows the spectral energy distribution of V2493 Cyg during our monitoring period.   }
\end{figure*}

\subsection{Color Evolution } \label{color}


    
   The bottom panel of Figure \ref{f1} shows the complete evolution of ($V-I_C$) and ($V-R_C$) colors coded onto the $V$-band magnitude {\bf of V2493 Cyg from 2015 October 16 to 2019 December 30, which is within phase 6 defined earlier.}
   %\DIFdelbegin \DIFdel{from 2015 October 16 to 2019 December 30, which is within phase 6 defined earlier.
   %}\DIFdelend \DIFaddbegin \DIFadd{starting from 
%DIF >    \st{2015 October 16 to 2019 December 30} 1994 August 08 to 2021 February 05 \st{, which 
%DIF >    is within phase 6 defined earlier}.}\DIFaddend 
Both the ($V-R_C$) and ($V-I_C$) colors have consistently become redder in the phase 6, implying the presence of a cooler flux than that was present during the previous phases. 
   During phase 5, V2493 Cyg showed a weak bluer trend with small scale fluctuations in its color \citep{2015AJ....149...73B}. 
   Therefore, the present evolution possibly points towards a different physical process occurring in the V2493  Cyg as compared to the previous phases. The  V$-$R$_C$ and V$-$I$_C$ colors have 
   become redder by 0.14 and 0.32 mag, respectively during phase 6. The color evolution of V2493 Cyg is similar to that of V899 Mon, in a sense that its transition fluxes are redder compared to the outburst stages, therefore implying that the outburst flux possibly has emerged from the circumstellar disc \citep{2015ApJ...815....4N}.
   \citet{2021Symm...13.2433S}, have also noted this color evolution in their monitoring during the Phase 6 period. {\bf The reddening of the optical colors can be a result of 
   gradual decline in accretion rate in V2493 Cyg such that the central PMS star is exiting the maximum phase of the FUor outburst \citep{2021Symm...13.2433S}. Alternatively, the reddening of the 
   optical colors can also be 
   possibly explained due to the expansion of the emitting region around the star. This expansion of the emitting area is possibly a result of an ionization front expanding outwards 
   \citep{2016A&A...596A..52K}. } %\st{ They 
   %attributed this gradual reddening of the optical colors to either the central PMS star exiting the maximum phase of the FUor outburst or the expansion of the emitting region around the star.} 
   The color evolution of V2493 Cyg can be further analysed based on the theoretical model developed by \citet{2022ApJ...936..152L}. 
   According to their model, the PMS stars accreting in the ``FU Ori'' regime occupy a certain locus in the CMD plane as compared to the stars still accreting via magnetospheric regime. 
   They introduced a parameter $\eta$ which is the ratio of total H- and K- band viscous disc flux to that of the PMS photosphere. For a given stellar mass (M$_{\ast}$) the 
   accretion rate was varied and the values of parameter $\eta$ was computed for which the PMS photosphere dominates over the viscous accretion disc and vice versa. 
   Based on the values of parameter $\eta$ the CMD plane can be divided into regions of magnetospheric accretion regime and boundary layer accretion regime for a given M$_{\ast}$. 
   For $\eta$ = 0, the model developed by \citet{2022ApJ...936..152L}, degenerates into classical T Tauri star magnetospheric accretion regime.  
   Comparing our absolute V vs (V-I$_C$) CMD\footnote{We have obtained the values of isomass curves of \citet{2022ApJ...936..152L} using the online available plot digitizer tool ( \url{https://apps.automeris.io/wpd/} ). The obtained values  are in the Gaia photometric system. The obtained photometric magnitudes and colors were then transformed to the Johnson Cousins photometric system using the transformation equations between the Gaia photometric system and the Johnson Cousins photometric system (\url{https://gea.esac.esa.int/archive/documentation/GDR2/Data_processing/chap_cu5pho/sec_cu5pho_calibr/ssec_cu5pho_PhotTransf.html} )}, (Figure \ref{optical_cmd}) with Figure 15 of \citet{2022ApJ...936..152L}, we find after its first outburst V2493 Cyg has mostly resided over $\eta$ $>$ 5 region in the CMD plane. The $\eta$ $>$ 5 region signifies the region in the optical CMD plane where the circumstellar disc outshines the central PMS star and all the observed spectral 
   features originate from the disc itself. It is to be noted that in $\eta$ $>$ 5 region, the magnetospheric accretion ceases and the central PMS star accretes via the boundary layer 
   accretion \citet{2022ApJ...936..152L}. Therefore, the reddening of the optical colors likely points towards the expansion of the emitting region around V2493 Cyg rather than the 
   PMS star exiting the ``FUor stage''.\\ 
%DIF >    \st{ , which is similar to that of V899 Mon during its transition from intermediate quiescent phase to the second outburst stage} 
%DIF >    \citep{2015ApJ...815....4N}. \st{As the phase 6 transition phase flux is cooler than the intermediate quiescent phases, outburst flux could not have initially originated on the surface of 
%DIF >    the hot central star, rather, might have originated in the disc. }  
    
    The color change observed in the present study can be 
%DIF >     \st{a combined effect of both changes in the extinction and the temperature. Therefore, to further} 
    further investigated using %DIF > \st{, we have used}
    the reddening invariant colors following the recipe of \citet{2004ApJ...616.1058M}.
    The reddening invariant colors take the generic form $Q_{xyz}$ = (x$-$y) $-$ E(x$-$y)/E(y$-$z)
    $\times$ (y$-$z), where x, y and z are the observed magnitudes in respective filters. A color change `$\Delta$
    $Q_{xyz}$' that is statistically distinct from 0 indicates changes in the SED that cannot be explained by changes in the extinction alone, rather an intrinsic change 
    (changes in temperature of the system) might have occurred in the SED. We have tabulated the values of
    reddening invariant colors for R$_V$ = 3.1 in Table \ref{tab:cc_table1}. We see that there is a 
    $>$ 5$\sigma$ change in the $Q_{VRI}$ colors throughout the phase 6 period indicating an intrinsic change in the SED of V2493 Cyg. 

    The color change in the NIR wavelengths is less pronounced as compared to the optical bands. Left panel of Figure \ref{nir_color} shows the evolution of V2493 Cyg in the NIR color magnitude 
    diagram (CMD). The square box represents the pre-outburst quiescent phase locus of V2493 Cyg. The red dots represent the loci of V2493 Cyg during the 2010 outburst stage
    and its transition towards the intermediate quiescent phase as obtained from 
    \citet{2010ATel.2854....1L} and \citet{2011ApJ...730...80M}. The green dots represent the evolution of V2493 Cyg during our monitoring period. In the J/J$-$K$_S$ CMD, we see that there is a gradual 
    slow transition towards redder color with very little change in J magnitude. 
    %DIF > \st{We also note that there is distinct 
    %DIF > clustering of V2493 Cyg in the CMD plane during the gradual transition towards intermediate 
    %DIF > quiescent stage after the 2010 outburst (Phase 1 and Phase 2). During Phase 5 and early Phase 6
    %DIF > (2013-2015 period), the J band magnitude of V2493 Cyg was almost constant with a gradual
    %DIF > reddening of the J$-$K$_S$ colors. During the 2017-2019 period, corresponding to later part of Phase 6, 
    %DIF > there was a gradual dimming of the J band magnitude, however, the J$-$K$_S$ color was bluer 
    %DIF > than the previous time period (2013-2015). This possibly points towards a different physical mechanism driving the current evolution as compared to the 2010 outburst.}  
    Right panel of Figure \ref{nir_color} shows the evolution of 
    V2493 Cyg in the NIR color-color (CC) plane of J$-$H/H$-$K$_S$. Position of V2493 Cyg
    in the NIR CC plane shows no significant extinction towards the source. We note that V2493 Cyg 
    moved along the reddening vector in the Phase 1 and 2 periods. During our monitoring period, 
    which corresponds to Phase 5 and Phase 6, we note that the locus of V2493 Cyg is near to the %DIF > \st{moved back towards the}
    Classical T Tauri (CTT) locus. From the NIR CC plane, we also note that there is no significant variation in the extinction of V2493 Cyg during the Phase 5 and 
    Phase 6.
    %DIF > \st{This NIR CC evolution likely points towards the change in dust clump occultations or change in accretion rate or a combination of both driving the evolution of V2493 Cyg in NIR. }  
    Thus, the NIR color evolution also reinforces our assumptions based on %DIF > \st{feature is also evident in }
    our reddening invariant color analysis in the optical regime. 

    
    We have also investigated the color evolution in MIR $W1$ and $W2$ bands as obtained from
     the NEOWISE archive and is shown as a MIR CMD in the left panel of Figure \ref{sed}. 
    Interestingly, the MIR colors of V2493 Cyg has become bluer during our monitoring period. The blueing of the MIR colors can be possibly explained by the model developed by \citet{2022ApJ...936..152L}. According to their model, at the outburst stage, the viscous disc temperatures are higher, therefore heating up the disc which results in the blueing of the MIR
    colors. The gradual blueing might possibly hint at gradual increase of the warm continuum emission \citep{2022ApJ...936..152L}. 
%DIF >     \st{This could be due to the decrease in the accretion luminosity that powered the second outburst.} 
%\DIFaddend 

    

\begin{figure*}
\centering
\includegraphics[width=0.95\textwidth]{figures/v2493cyg_norm_spectra_sample.pdf}
\includegraphics[width=0.95\textwidth]{figures/tanspec_v2493cyg_nir.pdf}
\caption{\label{f2a}
Sample of the normalised spectra of V2493 Cyg obtained during our monitoring period using HFOSC on 2m HCT ($\sim$0.4-0.9 $\mu$m; top panel), TIRSPEC ($\sim$1.0-2.4 $\mu$m; bottom panel) on 2m HCT and TANSPEC ($\sim$0.65-2.4 $\mu$m; bottom panel) on 3.6m DOT. The lines that are used for the present study have been marked.
Complete sets of normalised spectra are provided as a figure set in the online journal.
}
\end{figure*}  


  
  
\begin{figure*}
\centering
\DIFdelbeginFL %DIFDELCMD < \includegraphics[width=0.95\textwidth]{figures/v2493cyg_Halpha_line_evolve_plotn.eps}
%DIFDELCMD < \includegraphics[width=0.95\textwidth]{figures/tanspec_v2493cyg_nir_evolve_n.pdf}
%DIFDELCMD < %%%
\DIFdelendFL \DIFaddbeginFL \includegraphics[width=0.95\textwidth]{figures/v2493cyg_Halpha_line_evolve_plotn1.pdf}
\includegraphics[width=0.95\textwidth]{figures/tanspec_v2493cyg_nir_evolve_n1.pdf}
\DIFaddendFL \caption{\label{f6} The time evolution of the different line profiles in the spectra of V2493 Cyg during our monitoring period. Complete sets of plots are provided as a figure set in the online journal.}
\end{figure*}


\subsection{The Evolution  of Photometric Spectral Energy Distribution} \DIFaddbegin \label{SEDs}
\DIFaddend 


 The right-panel of  Figure \ref{sed} shows the multi-epoch SEDs of V2493 Cyg during our monitoring period, i.e, Phase 6. We have constructed the SEDs using the multi-wavelength data (optical to  MIR
   wavelengths, i.e., 0.44 $\mu m$ ($B$), 0.48 $\mu m$ ($zg$), 0.55  $\mu m$ ($V$), 0.64 $\mu m$ ($zr$), 0.65 $\mu m$ ($R$), 0.80 $\mu m$ ($I$), 3.4  $\mu m$ ($W1$) and 
   4.6 $\mu m$ ($W2$), taken
   from our observations and from the data archives of ZTF and NEOWISE). The details of the ZTF
   filter system are available in 
   \citet{Bellm_2018}. Currently, we do not have any magnitude conversion system from the ZTF filter system
   to the Johnson-Cousins system. However, the ZTF system is calibrated using the Panoramic Survey
   Telescope and Rapid Response System (Pan-STARRS; PS1) data. We have therefore used the
   \citet{2012ApJ...750...99T} relations to transform ZTF photometric data to the Johnson-Cousins
   photometric system. The magnitudes are then converted to the corresponding flux values using the
   online tool provided by the Gemini
   Observatory\footnote{\url{https://www.gemini.edu/observing/resources/magnitudes-and-fluxes/conversions-between-magnitudes-and-flux}}. We hereby note that the data points used for the SED generation are 
   not simultaneous but from nearby epochs.    

      During Phase 6, the optical colors of the V2493 Cyg has become consistently redder (cf., Section \ref{color}).
     This implies a decrease in the strength of the physical process that triggered the 
     second outburst.  %DIF > \st{This implies a decrease in the strength of the physical process that triggered the second outburst.} 
     The multi-epoch SEDs exhibit a change in the shape particularly in the MIR regime which is in accordance with the blueing of the MIR colors due to the 
     brightening of the disc by viscous heating.  

 


 
        
\subsection{Spectral Features}

  Figure \ref{f2a} shows our continuum normalised optical-NIR medium resolution (0.4-2.4 $\mu$m) spectra of V2493 Cyg  during our monitoring period. 
  We can easily identify the absorption features, i.e., H$\beta$ $\lambda$4861\AA~, HeI $\lambda$ 5015\AA~/ Fe II
  $\lambda$5018\AA~, Mg I at $\lambda$5167\AA~/ Fe II at $\lambda$5169\AA~, Ba II
  $\lambda$5853\AA~, Na I D resonance lines $\lambda$5890/6 \AA~, Fe II $\lambda$6496\AA~, H$\alpha$ $\lambda$ 6563\AA~, \DIFdelbegin \DIFdel{Li
  $\lambda$6707\AA~, }\DIFdelend \DIFaddbegin \DIFaddend K I $\lambda$7699\AA~, O I $\lambda$7773\AA~, \DIFdelbegin \DIFdel{O I
  $\lambda$8446\AA~ }\DIFdelend \DIFaddbegin \DIFaddend and Ca II infrared triplet (IRT) $\lambda$8498, $\lambda$8542 and $\lambda$8662 \AA~ in the optical part of the spectrum. 
  These absorption features are mostly blue-shifted which indicate that the powerful winds are 
  coming out from V2493 Cyg \DIFdelbegin \DIFdel{. 
  }\DIFdelend (The wind velocities are discussed in detail in Section \ref{outflow_velocity} ). One of the important spectral feature that is not detected in our HFOSC spectrum is the Li I 6707 \AA~ line. 
  In FUors, this feature is observed in absorption. The presence of Li I confirms the PMS stage of FUors as lithium gets destroyed in the main
  sequence stage \citep{1998apsf.book.....H}. The absorption feature in Li I is also indicative of the shell like features as observed in other bona-fide FUors \citep{2021ApJ...917...80S}. 
  The absence of Li I 6707 \AA~ is likely because the spectral feature is too weak to be detected in our HFOSC spectrum. In the NIR  wavelengths, we can identify several distinct absorption features, e.g., the CO (CO(2$-$0) and CO(3$-$1)) bandheads,  \DIFdelbegin \DIFdel{Na $\lambda$2.2 $\mu$m metallic line}\DIFdelend Paschen$\beta$ (5-3) $\lambda$1.28 $\mu$m  line \DIFdelbegin \DIFdel{, etc}\DIFdelend and He I 1.083 $\mu$m line. With the TANSPEC spectra, we can additionally identify few more lines in absorption, like the Br (11-4) $\lambda$1.68 $\mu$m line, Paschen$\gamma$ (6-3) $\lambda$1.09 $\mu$m, the Ca II IRT, O I $\lambda$7773\AA~ and H$\alpha$.  
  We have computed the equivalent widths `W$_{\lambda}$' of the important spectral lines and are listed in the Table \ref{tab:eqw_log}. 
  \DIFdelbegin \DIFdel{These W$_{\lambda}$ provide the information about the density of the emitting/absorbing regions, thus, giving us an idea about the physical processes such as outflow and accretion happening at the surface of the young star.
  }\DIFdelend %DIF > \st{These W$_{\lambda}$ provide the information about the density of the emitting/absorbing regions, thus, giving us an idea about the physical processes such as outflow and accretion happening at the surface of the young star.}
  The evolutions of the profiles of the above lines during our spectroscopic monitoring period, i.e., 2014 March 7 to 2021 June 14, are shown in the Figure \ref{f6}. Few of the optical lines, i.e., H$\alpha$, Ca II IRT and O I lines, and \DIFdelbegin \DIFdel{few }\DIFdelend NIR lines, i.e., CO bandheads, \DIFdelbegin \DIFdel{Na $\lambda$2.208 $\mu$m}\DIFdelend Paschen lines, He I 1.083 $\mu$m which are important diagnostic tools for the  accretion and outflow mechanisms,  are discussed below.

  
  
  
  \subsubsection{Evolution of the H$\alpha$ line}\label{halpha}

   The H$\alpha$ line \DIFdelbegin \DIFdel{originates close to the regions of the magnetospheric accretion, therefore, }\DIFdelend observed in YSOs  originates from a variety of processes like accretion, outflowing winds, etc. %DIF > \st{close to the regions of the magnetospheric accretion,} 
   Therefore, the time series analyses of the H$\alpha$ line profile can help us to constrain the physical processes responsible for their  origin and variations \DIFdelbegin \DIFdel{\citep{2001ApJ...550..944M,2003ApJ...592..266M,2005ApJ...625..906M,2006MNRAS.370..580K}. }\DIFdelend \citep{1990ApJ...349..168H}.  %DIF > {2001ApJ...550..944M,2003ApJ...592..266M,2005ApJ...625..906M,2006MNRAS.370..580K}.
  During our monitoring period, the line that showed the most riveting evolution is the H$\alpha$ line. 
  Previously, \citet{2011ApJ...730...80M} have found the H$\alpha$ line to be in emission in their low resolution
  optical spectra taken on 2010 September 16 and 2010 November 2. However, during their monitoring period of
  40 days, the H$\alpha$ emission flux decreased by almost a factor of 0.5 from $\sim$2.8$\times$10$^{30}$ erg s$^{-1}$ to
  1.5$\times$10$^{30}$ erg s$^{-1}$. The high resolution spectra of V2493 Cyg taken between 2010 to 2014 
  revealed the P Cygni profile of H$\alpha$ line \citep{2011ApJ...730...80M,2015ApJ...807...84L}. The time
  evolution of H$\alpha$ line from these spectra also showed a decrease in the emission peak of the P Cygni
  profile, particularly from 2013 onwards (cf., Figure 1 of \citet{2015ApJ...807...84L} ). \DIFdelbegin \DIFdel{This points that the magnetospheric accretion with little or no wind feature was the physical 
  process that triggered the first outburst \citep{2006MNRAS.370..580K}.}\DIFdelend This evolution of the H$\alpha$ profile likely points towards the changing of the physical 
  conditions responsible for the outflowing winds from regions close to the accretion \citep{1990ApJ...349..168H,2006MNRAS.370..580K}.
   %DIF > \st{This points that the magnetospheric accretion with little or no wind feature was the physical process that triggered the first outburst} %\citep{2006MNRAS.370..580K}.
  \DIFaddend We have started our spectroscopic monitoring of V2493 Cyg from 2015 May 17. The H$\alpha$ line was present on 2015 May 17 with a
  primary peak at $\sim$6563\AA~ along with a secondary blue-shifted peak which was about half of the
  primary peak's strength. This profile remained till 2015 June 10. The H$\alpha$ line profile changed in the spectrum obtained on 2015 August 18 where the primary peak became 
  half of the secondary blue-shifted emission peak. The spectrum obtained on 2015 September 27 displayed
  a blue-shifted absorption trough which then changed to a %\DIFdelbegin \DIFdel{P Cygni }\DIFdelend \DIFaddbegin \st{P Cygni} 
  self absorption profile as observed in the spectrum obtained 
  on 2015 October 12. Spectra obtained on following epochs on 2016 January 20 and 2016
  March 03 shows that the P Cygni profile changed to a absorption trough. Our spectra obtained on 2016 March 
  15 onwards till 2016 July 24 showed a H$\alpha$ profile that is similar to the profile observed on 2015
  August 18. The spectrum obtained on 2016 September 26 displayed a weak P Cygni profile which became prominent
  in the spectrum taken on 2016 October 5. Subsequently, P Cygni profile disappeared and
  an absorption trough appeared on 2016 October 13 and it remained till
  2017 April 25. The absorption trough changed to a line profile displaying emission feature in the 
  spectrum obtained on 2017 April \DIFdelbegin \DIFdel{28 which }\DIFdelend 28. The observed emission profile  is similar to the profiles previously observed on 2015 August 18 and
  2016 March 15. The line profile of H$\alpha$ as observed on the next two dates of observation, i.e, 2017 July 3
  and 2017 August 22, is similar to the profile as observed on 2015 May 17. We then note the reappearance of the
  absorption feature starting from 2017 September 17 and remained in absorption till the end of our spectroscopic monitoring period, i.e,
  upto 2021 June 14 with one exception on 2018 December 12 where the H$\alpha$ line was absent.

  
  The variation in the line profile of H$\alpha$ during our monitoring 
  period indicates towards changes in the structure and/or speed of the outflowing winds originating 
  from V2493 Cyg. Several of the H$\alpha$ line profiles that we have observed during our monitoring period
  match with the atlas of H$\alpha$ profiles as published by \citet{1996A&AS..120..229R}. The variation of
  the H$\alpha$ profile in T Tauri stars for a variety of scenarios has been
  previously studied in detail by \citet{1990ApJ...349..168H} and \citet{2006MNRAS.370..580K}. Emission profile in
  H$\alpha$ as seen in the spectrum of \citet{2011ApJ...730...80M} corresponds to the Type I line profiles
  of the \citet{1996A&AS..120..229R} atlas. {\bf This type of line profile is reproduced in a   
  accretion dominated regime with accretion rates in excess of 10$^{-8}$ M$_{\odot}$/yr
  with relatively weak disc winds and the system is viewed in a high inclination \citep{2006MNRAS.370..580K}.} It is worthwhile to
  mention here that \citet{2011A&A...527A.133K} calculated the inclination of the V2493 Cyg to be
  73$_{-15}^{+6}$ deg which is regarded as a high inclination angle.
  The line profile observed on 2015 June 10 and similar profiles observed in 
  other dates during our monitoring period are categorized as Type II-B in the H$\alpha$ atlas. This type of
  profile is produced by the disc wind magnetosphere hybrid model of \citet{2006MNRAS.370..580K}. The main 
  feature of this line profile is high wind accelerations. The line profile observed on 2016 March 15 and 
  similar line profiles on the other dates of our monitoring period are classified as Type II-R (Type II-R line profile is defined as a line profile that consists of a secondary red peak whose strength is in
  excess of half the strength of the primary peak), according to
  the classification scheme of \citet{1996A&AS..120..229R}. This type of line profile is also reproduced by the
  hybrid model of \citet{2006MNRAS.370..580K}. According to this hybrid model, Type II-R is characterized by the decrease in wind acceleration. With the help of these hybrid models, we can also put a constrain on
  the temperature of the V2493 Cyg system to be 7500 K. We have also observed the P Cygni profile in H$\alpha$ which is attributed to outflowing winds from regions close to accretion. The 
  evolution of H$\alpha$ profile into a P Cygni feature from a self absorption feature can be possibly explained by the variations in the collimation of the outflowing winds as shown by
  the models of \citet{2006MNRAS.370..580K}.
  \DIFaddend We have also observed H$\alpha$ to be in
  absorption on multiple dates during our monitoring period. The absorption features in H$\alpha$ also help us to put a constrain on the temperature of the system. 
  The temperature of the region producing absorption features in H$\alpha$ is below 5000 K as 
  evident from Model 4 in Table 1 of \citet{1990ApJ...349..168H}. The change in line profile from
  emission to absorption therefore indicates a change in temperature of the \DIFdelbegin \DIFdel{region }\DIFdelend \DIFaddbegin outflowing winds producing H$\alpha$ 
  \DIFdelbegin \DIFdel{. This could also be seen in the }\DIFdelend \citep{1990ApJ...349..168H,2006MNRAS.370..580K}. This change in the outflowing wind structure can be possibly attributed to the small scale photometric \DIFdelbegin \DIFdel{variation }\DIFdelend variations in the LC of V2493 Cyg \DIFdelbegin \DIFdel{.
  The evolution of H$\alpha$ line profile as seen by combining our spectra with that of \citet{2011ApJ...730...80M}, therefore possibly points towards the evolution of V2493 Cyg system from 
  magnetospheric accretion with weak disc wind regime towards a magnetospheric accretion regime with disc
  winds having variable acceleration. }\DIFdelend even 
  though there is no significant change in the accretion rate as evident from the SEDs (c.f. Section \ref{SEDs}). 
  %DIF > \st{This could also be seen in the small scale photometric variation in the LC of V2493 Cyg.
  %DIF > The evolution of H$\alpha$ line profile as seen by combining our spectra with that of} \citet{2011ApJ...730...80M}, \st{therefore possibly points towards the evolution of highly variable 
  %DIF > outflowing winds from V2493 Cyg} \st{system from magnetospheric accretion with weak disc wind regime towards a magnetospheric accretion regime with disc winds having variable acceleration}. 


 
\subsubsection{Ca II IR Triplet lines}




 %The origin of Ca II IRT lines is believed to be inside or regions very close to the accretion funnels 
 %owing to their tight correlation with the accretion rates \citep{1998AJ....116..455M}.
 %Figure \ref{f6} show the evolution of the Ca II IRT line profiles during our monitoring period (phase 6). 
 The Ca II IRT lines are found to be in absorption throughout our
 monitoring period. Previously, Ca II $\lambda$8498\AA~ line displayed a P Cygni profile
from 2010 to 2012 before transitioning to the absorption feature on 2013 April 21 (cf., bottom panel
of Figure 1 of \citet{2015ApJ...807...84L}). Combining our spectroscopic monitoring with that
of \citet{2015ApJ...807...84L}, we see that there is a
gradual transition of Ca II $\lambda$8498\AA~ line from the P Cygni profile to the absorption feature. 
%DIF > \st{This points towards the gradual transition of V2493 Cyg from the accretion dominating regime 
%DIF > to a heavy outflow dominating regime.} 
This points towards the \DIFdelbegin \DIFdel{gradual transition of V2493 Cyg from the accretion dominating regime 
to a heavy outflow dominating regime.}\DIFdelend heavy outflow during our monitoring period. 

The profile of the Ca II IRT line $\lambda$8542\AA~ is very similar to the isothermal wind models (Model 2 to
4) developed by \citet{1990ApJ...349..168H}. The models take into account a variety of system temperatures ranging from 20000 K to 5000 K. The H$\alpha$ line profile variations as discussed in Section \ref{halpha}
are produced by systems having temperature in the range 5000 - 7500 K. Therefore, the models named as Model 3(I)
and Model 4(I) are the likely models that can explain the observed profiles. This also helps us to constrain
the density of the region to be around 10$^{12}$ cm$^{-3}$.



 The mean values of  W$_{\lambda}$ for the Ca II IRT lines are estimated as 0.8$\pm$0.1, 2.2$\pm$0.3 and 1.8$\pm$0.2 \AA~. The low scatter values 
 indicate that the density of the absorbing regions remained almost constant during our monitoring period. 
 \DIFdelbegin \DIFdel{We note that  }\DIFdelend %DIF >  \st{We note that  the W$_{\lambda}$ of the three Ca II IRT lines are in the ratio of 1.0:2.8:2.3. This value is inconsistent with the 
  %DIF > optically thin line formation scenario which requires the ratio of the triplet to be 1:9:5} \citep{2022ApJ...926...68G}. 
  The ratio of the
  W$_{\lambda}$ \DIFdelbegin \DIFdel{of the three Ca II IRT lines are in the ratio of 1.0:2.0:2.4. }\DIFdelend between 8542 \AA~ and 8662 \AA~ during our monitoring period is 2.2:1.8 = 1.2:1.  This value is \DIFdelbegin \DIFdel{inconsistent with the optically thin line formation scenario which requires 
    the ratio of the triplet to be 1:9}\DIFdelend lower than the intensity of the
  atomic transition strengths of these lines which is 1.8 :\DIFdelbegin \DIFdel{5 \citep{2022ApJ...926...68G}. }\DIFdelend 1, even after incorporating the error bars. Hence, the regions producing the 
  absorption features of Ca II are not optically thin. This observed feature of Ca II spectral lines can be likely due to the high mass-loss 
  winds from V2493 Cyg. The observed blue-shifted absorption features in Na I D lines in the spectrum lend further credence to this scenario.
  This is because the Na I atom is easily ionised and is observed only in densest or high mass-loss rate wind models \citep{1990ApJ...349..168H}.  
  We also searched for periodicities in the W$_{\lambda}$ of the Ca II IRT lines. The periodicity search was done using the Period\footnote{
  %DIFDELCMD < \url{http://www.starlink.rl.ac.uk/docs/sun167.htx/sun167.html}%%%
\DIFdelend  \url{http://www.starlink.ac.uk/docs/sun167.htx/sun167.html } } software \citep{2014ASPC..485..391C}, 
    which works upon the principle of Lomb$-$Scargle (LS) periodogram \citep{1976Ap&SS..39..447L, 1982ApJ...263..835S}, to determine the period in the W$_{\lambda}$ of the triplet. The advantage of the LS
    method is that it is effective even in case of the data set being non$-$uniformly sampled. We have also
    used the NASA Exoplanet Archive Periodogram\footnote{\url{https://exoplanetarchive.ipac.caltech.edu/docs/tools.html}} service for cross verification. The periods determined using both the softwares matched well. The periods obtained for the
    IRT lines are 12.3 days, 9.5 days and 10.2 days, respectively. Figure \ref{period_IRT} shows the phase
    folded data of the IRT lines covering our entire monitoring period. However, we note that the periodicities
    are calculated with a 2$\sigma$ level of confidence, hence we \DIFdelbegin \DIFdel{need more data to lend more confidence to our
    calculated period. The possible implication of these periodicities in the W$_{\lambda}$ of the triplet lines
    points towards a change in  the continuum flux as pointed out by \citet{2013ApJ...778..116N} in the case 
    of V1647 Ori, another well known episodically accreting young star.}\DIFdelend refrain from interpreting about its possible implications. %DIF > \st{lend more confidence to our
    %DIF > calculated period. The possible implication of these periodicities in the W$_{\lambda}$ of the triplet lines
    %DIF > points towards a change in  the continuum flux as pointed out by} \citet{2013ApJ...778..116N} \st{in the case 
    %DIF > of V1647 Ori, another well known episodically accreting young star.}



    










%DIF > \begin{table*}
%DIF > \centering
%DIF > \SMALL
%DIF > \caption{Variation of the equivalent widths (in \AA~) of the various lines identified in our study. The typical error in estimation of equivalent width is $\sim$0.2\AA~ by using the relation provided by \citet{1988IAUS..132..345C}}
%DIF > \label{tab:eqw_log}
%DIF > \begin{tabular}{c@{ }c@{ }c r@{ }r@{ }r@{ }r@{ }r@{ }r@{ }r@{ }r@{ }r@{  }r@{  } r@{ }r@{ }}
%DIF > \hline   
%DIF > Date & Julian date& H$\beta$ & Fe II   & Mg I/FeII        & Ba II   & Na I D & Fe II & Li I & K I  & O I  & O I &\multicolumn{3}{c}{Ca II IRT} \\
%DIF >      &            &          & 5018\AA~    & 5167\AA~/5169\AA~        & 5853\AA~    &        & 6496\AA~  &      & 7699\AA~ & 7773\AA~ & 8446\AA~ &  &  &  \\ 
%DIF > \hline
%DIF > 2015-05-17 & 2457160 & $-$ & $-$ & $-$  & 0.8 & 3.7 & 1.4 & 0.9 & 0.6 & 1.3 & 1.4 & 0.9 & 2.2 & 1.5 \\
%DIF > 2015-05-26 & 2457169 & $-$ & $-$ & $-$  & 1.4 & 3.1 & 1.4 & 1.1 & 0.6 & 1.6 & 1.6 & 1.1 & 2.5 & 1.8 \\
%DIF > 2015-06-10 & 2457184 & 3.3 & 2.7 & 2.5  & 1.3 & 3.2 & 1.6 & 0.5 & 0.6 & 1.7 & 1.7 & 0.9 & 2.2 & 1.8 \\
%DIF > 2015-06-10 & 2457184 & $-$ & $-$ & $-$  & $-$ & 3.3 & $-$ & $-$ & $-$ & $-$ & $-$ & $-$ & $-$ & $-$ \\
%DIF > 2015-08-18 & 2457253 & 2.9 & 2.5 & 2.6  & 1.0 & 3.5 & 1.5 & 0.9 & 0.6 & 1.6 & 1.7 & 1.4 & 3.4 & 1.9 \\
%DIF > 2015-09-27 & 2457293 & 4.7 & 2.1 & 2.6  & 1.3 & 3.2 & 2.1 & 0.5 & 0.6 & 1.6 & 1.6 & 1.5 & 2.7 & 2.4 \\
%DIF > 2015-10-12 & 2457308 & 3.1 & 2.3 & 2.2  & 1.2 & 3.1 & 1.4 & 0.6 & 0.6 & 1.3 & 1.2 & 0.9 & 2.0 & 1.9 \\
%DIF > 2015-11-10 & 2457337 & 3.3 & 3.2 & 2.4  & 0.6 & 3.2 & 1.4 & 0.8 & $-$ & $-$ & $-$ & $-$ & $-$ & $-$ \\
%DIF > 2016-01-20 & 2457408 & 2.3 & 3.0 & 2.5  & 1.4 & 3.5 & 1.7 & 0.6 & 0.5 & 1.3 & 1.3 & 1.0 & 1.9 & 1.7 \\
%DIF > 2016-03-03 & 2457450 & $-$ & $-$ & $-$  & 0.8 & 3.1 & 1.5 & 0.8 & 0.6 & 1.3 & 1.1 & 0.9 & 2.6 & 2.3 \\
%DIF > 2016-03-15 & 2457463 & 3.4 & 2.8 & 2.4  & 0.9 & 3.2 & 1.4 & 0.9 & 0.5 & 1.3 & 2.6 & 1.0 & 2.0 & 2.2 \\
%DIF > 2016-06-17 & 2457557 & $-$ & $-$ & $-$  & 1.4 & 3.3 & 1.5 & 0.9 & 0.6 & 1.3 & 2.3 & 1.1 & 2.5 & 2.2 \\
%DIF > 2016-07-24 & 2457594 & 3.2 & 2.6 & 3.2  & 1.7 & 3.7 & 1.4 & 0.9 & 0.6 & 1.4 & 1.6 & 0.6 & 1.6 & 1.3 \\
%DIF > 2016-09-26 & 2457658 & 3.1 & 2.4 & 2.5  & 0.9 & 3.6 & 1.3 & 0.7 & 0.7 & 1.3 & 1.5 & 1.1 & 2.3 & 2.3 \\
%DIF > 2016-10-05 & 2457667 & $-$ & $-$ & $-$  & 0.8 & 3.3 & 1.4 & 1.0 & 0.6 & 1.6 & 1.4 & 1.1 & 2.5 & 2.1 \\
%DIF > 2016-10-13 & 2457675 & $-$ & $-$ & $-$  & 0.8 & 3.3 & 1.4 & 0.6 & 0.6 & 1.1 & 2.5 & 1.2 & 2.2 & 1.9 \\
%DIF > 2016-11-17 & 2457710 & 4.2 & 2.5 & 2.6  & 0.9 & 3.3 & 1.3 & 0.7 & 0.5 & 1.4 & 1.5 & 1.2 & 2.5 & 2.1 \\
%DIF > 2016-12-04 & 2457727 & $-$ & 3.0 & 2.3  & 0.8 & 3.2 & 1.3 & 0.9 & 0.5 & 1.3 & 1.3 & 0.7 & 2.2 & 1.8 \\
%DIF > 2016-12-08 & 2457731 & 3.6 & 2.8 & 2.3  & 0.7 & 3.0 & 1.6 & 0.6 & 0.7 & 1.4 & 1.6 & 0.9 & 2.4 & 2.0 \\
%DIF > 2017-04-28 &         & 3.1 & 1.0 & 2.2  & 1.1 & 3.3 & 1.3 & $-$ & $-$ & $-$ & $-$ & $-$ & $-$ & $-$ \\
%DIF > 2017-07-03 &         & 1.9 & 1.6 & 2.1  & 1.1 & 3.4 & 1.2 & 0.9 & 1.2 &  & 1.3 & 0.5 & 1.8 & 1.8 \\
%DIF > 2018-08-13 & 2458344 & 3.4 & $-$ & 2.2  & 0.9 & 3.2 & 1.3 & 1.1 & 0.4 & 1.4 & 1.4 & 0.9 & 2.3 & 1.7 \\
%DIF > 2018-11-06 & 2458429 & 3.8 & 1.9 & 2.4  & 1.6 & 3.3 & 1.5 & 0.8 & 0.6 & 1.6 & 1.1 & 1.0 & 1.9 & 1.7 \\
%DIF > 2018-11-21 & 2458444 & $-$ & $-$ & $-$  & $-$ & $-$ & $-$ & $-$ & $-$ & $-$ & $-$ & $-$ & $-$ & $-$ \\
%DIF > 2018-12-12 & 2458465 & 4.4 & 2.9 & 2.1  & 0.6 & 3.7 & 1.6 & 0.7 & 0.5 & 1.5 & 0.9 & 0.9 & 2.0 & 2.6 \\
%DIF > 2018-12-25 & 2458478 & 3.9 & 3.3 & 2.3  & 0.7 & 3.2 & 1.5 & 0.9 & 0.6 & 1.7 & $-$ & 0.9 & 2.3 & 1.8 \\
%DIF > 2019-10-28 & 2458785 & $-$ & $-$ & $-$  & 0.8 & 2.7 & 1.4 & 0.6 & 0.6 & 1.5 & 1.1 & 0.5 & 1.4 & 1.5 \\
%DIF > \hline

%DIF > \end{tabular}
%DIF > \end{table*}
\DIFaddend 

\begin{table*}
\centering
%\SMALL
\caption{Variation of the equivalent widths (in \AA~) of the various lines identified in our study. The typical error in estimation of equivalent width is $\sim$0.2\AA~ by using the relation provided by \citet{1988IAUS..132..345C}}
\label{tab:eqw_log}
\DIFdelbeginFL %DIFDELCMD < \begin{tabular}{c@{ }c@{ }c r@{ }r@{ }r@{ }r@{ }r@{ }r@{ }r@{ }r@{ }r@{  }r@{  } r@{ }r@{ }}
%DIFDELCMD < %%%
\DIFdelendFL \DIFaddbeginFL \begin{tabular}{c@{ }c@{ }c r@{ }r@{ }r@{ }r@{ }r@{ }r@{ }r@{ }r@{ } r@{ }r@{ }}
\DIFaddendFL \hline   
Date       &Julian date & H$\beta$ & Fe II    & Mg I/FeII         & Ba II     & Na I D & Fe II     & \DIFdelbeginFL \DIFdelFL{Li I }%DIFDELCMD < & %%%
\DIFdelendFL K I      & O I       &\DIFdelbeginFL \DIFdelFL{O I }%DIFDELCMD < &%%%
\DIFdelendFL \multicolumn{3}{c}{Ca II IRT} \\
           &            &          & 5018\AA~ & 5167\AA~/5169\AA~ & 5853\AA~  &        & 6496\AA~  & \DIFdelbeginFL %DIFDELCMD < & %%%
\DIFdelendFL 7699\AA~ & 7773\AA~  &     \DIFdelbeginFL \DIFdelFL{8446\AA~ }%DIFDELCMD < &  %%%
\DIFdelendFL &     &  \\ 
\hline
2015-05-17 & 2457160    & $-$      & $-$      & $-$               & 0.8       & 3.7    &  1.4      & \DIFdelbeginFL \DIFdelFL{0.9 }%DIFDELCMD < & %%%
\DIFdelendFL 0.6      & 1.3       & \DIFdelbeginFL \DIFdelFL{1.4 }%DIFDELCMD < & %%%
\DIFdelendFL 0.9 & 2.2 & 1.5 \\
2015-05-26 & 2457169    & $-$      & $-$      & $-$               & 1.4       & 3.1    &  1.4      & \DIFdelbeginFL \DIFdelFL{1.1 }%DIFDELCMD < & %%%
\DIFdelendFL 0.6      & 1.6       & \DIFdelbeginFL \DIFdelFL{1.6 }%DIFDELCMD < & %%%
\DIFdelendFL 1.1 & 2.5 & 1.8 \\
2015-06-10 & 2457184    & 3.3      & 2.7      & 2.5               & 1.3       & 3.2    &  1.6      & \DIFdelbeginFL \DIFdelFL{0.5 }%DIFDELCMD < & %%%
\DIFdelendFL 0.6      & 1.7       & \DIFdelbeginFL \DIFdelFL{1.7 }%DIFDELCMD < & %%%
\DIFdelendFL 0.9 & 2.2 & 1.8 \\
2015-06-10 & 2457184    & $-$      & $-$      & $-$               & $-$       & 3.3    &  $-$      & $-$      & $-$       & $-$ & $-$ & $-$ \DIFdelbeginFL %DIFDELCMD < & %%%
\DIFdelFL{$-$ }%DIFDELCMD < & %%%
\DIFdelFL{$-$ }\DIFdelendFL \\
2015-08-18 & 2457253    & 2.9      & 2.5      & 2.6               & 1.0       & 3.5    &  1.5      & \DIFdelbeginFL \DIFdelFL{0.9 }%DIFDELCMD < & %%%
\DIFdelendFL 0.6      & 1.6       & \DIFdelbeginFL \DIFdelFL{1.7 }%DIFDELCMD < & %%%
\DIFdelendFL 1.4 & 3.4 & 1.9 \\
2015-09-27 & 2457293    & 4.7      & 2.1      & 2.6               & 1.3       & 3.2    &  2.1      & \DIFdelbeginFL \DIFdelFL{0.5 }%DIFDELCMD < & %%%
\DIFdelendFL 0.6      & 1.6       & \DIFdelbeginFL \DIFdelFL{1.6 }%DIFDELCMD < & %%%
\DIFdelendFL 1.5 & 2.7 & 2.4 \\
2015-10-12 & 2457308    & 3.1      & 2.3      & 2.2               & 1.2       & 3.1    &  1.4      & 0.6      & \DIFdelbeginFL \DIFdelFL{0.6 }%DIFDELCMD < & %%%
\DIFdelendFL 1.3       & \DIFdelbeginFL \DIFdelFL{1.2 }%DIFDELCMD < & %%%
\DIFdelendFL 0.9 & 2.0 & 1.9 \\
2015-11-10 & 2457337    & 3.3      & 3.2      & 2.4               & 0.6       & 3.2    &  1.4      & \DIFdelbeginFL \DIFdelFL{0.8 }%DIFDELCMD < & %%%
\DIFdelFL{$-$ }%DIFDELCMD < & %%%
\DIFdelendFL $-$      & $-$       & $-$ & $-$ & $-$ \\
2016-01-20 & 2457408    & 2.3      & 3.0      & 2.5               & 1.4       & 3.5    &  1.7      & \DIFdelbeginFL \DIFdelFL{0.6 }%DIFDELCMD < & %%%
\DIFdelendFL 0.5      & 1.3       & \DIFdelbeginFL \DIFdelFL{1.3 }%DIFDELCMD < & %%%
\DIFdelendFL 1.0 & 1.9 & 1.7 \\
2016-03-03 & 2457450    & $-$      & $-$      & $-$               & 0.8       & 3.1    &  1.5      & \DIFdelbeginFL \DIFdelFL{0.8 }%DIFDELCMD < & %%%
\DIFdelendFL 0.6      & 1.3       & \DIFdelbeginFL \DIFdelFL{1.1 }%DIFDELCMD < & %%%
\DIFdelendFL 0.9 & 2.6 & 2.3 \\
2016-03-15 & 2457463    & 3.4      & 2.8      & 2.4               & 0.9       & 3.2    &  1.4      & \DIFdelbeginFL \DIFdelFL{0.9 }%DIFDELCMD < & %%%
\DIFdelendFL 0.5      & 1.3       & \DIFdelbeginFL \DIFdelFL{2.6 }%DIFDELCMD < & %%%
\DIFdelendFL 1.0 & 2.0 & 2.2 \\
2016-06-17 & 2457557    & $-$      & $-$      & $-$               & 1.4       & 3.3    &  1.5      & \DIFdelbeginFL \DIFdelFL{0.9 }%DIFDELCMD < & %%%
\DIFdelendFL 0.6      & 1.3       & \DIFdelbeginFL \DIFdelFL{2.3 }%DIFDELCMD < & %%%
\DIFdelendFL 1.1 & 2.5 & 2.2 \\
2016-07-24 & 2457594    & 3.2      & 2.6      & 3.2               & 1.7       & 3.7    &  1.4      & \DIFdelbeginFL \DIFdelFL{0.9 }%DIFDELCMD < & %%%
\DIFdelendFL 0.6      & 1.4       & \DIFdelbeginFL \DIFdelFL{1.6 }%DIFDELCMD < & %%%
\DIFdelendFL 0.6 & 1.6 & 1.3 \\
2016-09-26 & 2457658    & 3.1      & 2.4      & 2.5               & 0.9       & 3.6    &  1.3      & 0.7      & \DIFdelbeginFL \DIFdelFL{0.7 }%DIFDELCMD < & %%%
\DIFdelendFL 1.3       & \DIFdelbeginFL \DIFdelFL{1.5 }%DIFDELCMD < & %%%
\DIFdelendFL 1.1 & 2.3 & 2.3 \\
2016-10-05 & 2457667    & $-$      & $-$      & $-$               & 0.8       & 3.3    &  1.4      & \DIFdelbeginFL \DIFdelFL{1.0 }%DIFDELCMD < & %%%
\DIFdelendFL 0.6      & 1.6       & \DIFdelbeginFL \DIFdelFL{1.4 }%DIFDELCMD < & %%%
\DIFdelendFL 1.1 & 2.5 & 2.1 \\
2016-10-13 & 2457675    & $-$      & $-$      & $-$               & 0.8       & 3.3    &  1.4      & 0.6      & \DIFdelbeginFL \DIFdelFL{0.6 }%DIFDELCMD < & %%%
\DIFdelendFL 1.1       & \DIFdelbeginFL \DIFdelFL{2.5 }%DIFDELCMD < & %%%
\DIFdelendFL 1.2 & 2.2 & 1.9 \\
2016-11-17 & 2457710    & 4.2      & 2.5      & 2.6               & 0.9       & 3.3    &  1.3      & \DIFdelbeginFL \DIFdelFL{0.7 }%DIFDELCMD < & %%%
\DIFdelendFL 0.5      & 1.4       & \DIFdelbeginFL \DIFdelFL{1.5 }%DIFDELCMD < & %%%
\DIFdelendFL 1.2 & 2.5 & 2.1 \\
2016-12-04 & 2457727    & $-$      & 3.0      & 2.3               & 0.8       & 3.2    &  1.3      & \DIFdelbeginFL \DIFdelFL{0.9 }%DIFDELCMD < & %%%
\DIFdelendFL 0.5      & 1.3       & \DIFdelbeginFL \DIFdelFL{1.3 }%DIFDELCMD < & %%%
\DIFdelendFL 0.7 & 2.2 & 1.8 \\
2016-12-08 & 2457731    & 3.6      & 2.8      & 2.3               & 0.7       & 3.0    &  1.6      & \DIFdelbeginFL \DIFdelFL{0.6 }%DIFDELCMD < & %%%
\DIFdelendFL 0.7      & 1.4       & \DIFdelbeginFL \DIFdelFL{1.6 }%DIFDELCMD < & %%%
\DIFdelendFL 0.9 & 2.4 & 2.0 \\
\DIFaddbeginFL \DIFaddFL{2017-04-28 }& \DIFaddFL{2457872    }& \DIFaddFL{3.1      }& \DIFaddFL{1.0      }& \DIFaddFL{2.2               }& \DIFaddFL{1.1       }& \DIFaddFL{3.3    }&  \DIFaddFL{1.3      }& \DIFaddFL{$-$      }& \DIFaddFL{$-$       }& \DIFaddFL{$-$ }& \DIFaddFL{$-$ }& \DIFaddFL{$-$ }\\
\DIFaddFL{2017-07-03 }& \DIFaddFL{2457938    }& \DIFaddFL{1.9      }& \DIFaddFL{1.6      }& \DIFaddFL{2.1               }& \DIFaddFL{1.1       }& \DIFaddFL{3.4    }&  \DIFaddFL{1.2      }& \DIFaddFL{0.7      }& \DIFaddFL{1.0       }& \DIFaddFL{0.5 }& \DIFaddFL{1.8 }& \DIFaddFL{1.7 }\\
\DIFaddFL{2017-08-22 }& \DIFaddFL{2457985    }& \DIFaddFL{$-$      }& \DIFaddFL{$-$      }& \DIFaddFL{$-$               }& \DIFaddFL{0.8       }& \DIFaddFL{3.2    }&  \DIFaddFL{1.3      }&          & \DIFaddFL{1.2       }& \DIFaddFL{0.8 }& \DIFaddFL{2.3 }& \DIFaddFL{2.1 }\\
\DIFaddendFL 2018-08-13 & 2458344    & 3.4      & $-$      & 2.2               & 0.9       & 3.2    &  1.3      & \DIFdelbeginFL \DIFdelFL{1.1 }%DIFDELCMD < & %%%
\DIFdelendFL 0.4      & 1.4       & \DIFdelbeginFL \DIFdelFL{1.4 }%DIFDELCMD < & %%%
\DIFdelendFL 0.9 & 2.3 & 1.7 \\
2018-11-06 & 2458429    & 3.8      & 1.9      & 2.4               & 1.6       & 3.3    &  1.5      & \DIFdelbeginFL \DIFdelFL{0.8 }%DIFDELCMD < & %%%
\DIFdelendFL 0.6      & 1.6       & \DIFdelbeginFL \DIFdelFL{1.1 }%DIFDELCMD < & %%%
\DIFdelendFL 1.0 & 1.9 & 1.7 \\
2018-11-21 & 2458444    & $-$      & $-$      & $-$               & $-$       & $-$    &  $-$      & $-$      & $-$       & $-$ & $-$ & $-$ \DIFdelbeginFL %DIFDELCMD < & %%%
\DIFdelFL{$-$ }%DIFDELCMD < & %%%
\DIFdelFL{$-$ }\DIFdelendFL \\
2018-12-12 & 2458465    & 4.4      & 2.9      & 2.1               & 0.6       & 3.7    &  1.6      & \DIFdelbeginFL \DIFdelFL{0.7 }%DIFDELCMD < & %%%
\DIFdelendFL 0.5      & 1.5       & 0.9 & \DIFdelbeginFL \DIFdelFL{0.9 }%DIFDELCMD < & %%%
\DIFdelendFL 2.0 & 2.6 \\
2018-12-25 & 2458478    & 3.9      & 3.3      & 2.3               & 0.7       & 3.2    &  1.5      & \DIFdelbeginFL \DIFdelFL{0.9 }%DIFDELCMD < & %%%
\DIFdelendFL 0.6      & 1.7       & \DIFdelbeginFL \DIFdelFL{$-$ }%DIFDELCMD < & %%%
\DIFdelendFL 0.9 & 2.3 & 1.8 \\
2019-10-28 & 2458785    & $-$      & $-$      & $-$               & 0.8       & 2.7    &  1.4      & 0.6      & \DIFdelbeginFL \DIFdelFL{0.6 }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{1.5       }& \DIFaddFL{0.5 }& \DIFaddFL{1.4 }\DIFaddendFL & 1.5 \DIFaddbeginFL \\
\DIFaddFL{2021-06-14 }& \DIFaddFL{2459380    }& \DIFaddFL{4.9      }& \DIFaddFL{2.1      }& \DIFaddFL{2.1               }& \DIFaddFL{0.7       }& \DIFaddFL{3.3    }&  \DIFaddFL{1.5      }& \DIFaddFL{$-$      }\DIFaddendFL & 1.1       & 0.5 & \DIFdelbeginFL \DIFdelFL{1.4 }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{1.6 }\DIFaddendFL & \DIFdelbeginFL \DIFdelFL{1.5 }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{1.6 }\DIFaddendFL \\
\hline

\end{tabular}
\end{table*}


\subsubsection{O I line}

    O I line at $\lambda$7773\AA~ is formed in the broad component regions (BCR) which corresponds to the warm
    gas in the envelope or the hot photospheres above the disc in the T Tauri stars. 
    This is because the high energy state of O I $\lambda$7773\AA~ ($\sim$9 eV) prevents its formation in the
    photospheres of cool stars \citep{1992ApJS...82..247H}. 
    Thus, O I $\lambda$7773\AA~ is an indicator of disc turbulence\DIFdelbegin \DIFdel{, and therefore, can act as a tracer to detect
    the origin of disc instabilities. }\DIFdelend . %DIF > \st{, and therefore, can act as a tracer to detect the origin of disc instabilities.}
    In the previous studies on V1647 Ori and V899 Mon, \citet[][]{2013ApJ...778..116N,2015ApJ...815....4N}  have shown
    that the W$_\lambda$ of O I $\lambda$7773\AA~ varies significantly as the sources transitioned from the
    quiescent stages to the outburst stages. Therefore, continuous monitoring of O I line provides clues about
    the surrounding environment of the central source\DIFdelbegin \DIFdel{and any sudden change in its W$_{\lambda}$ might be an
    indication of the upcoming outburst. }\DIFdelend . %DIF > \st{and any sudden change in its W$_{\lambda}$ might be an indication of the upcoming outburst.} 
    The mean value of W$_\lambda$ of O I at $\lambda$7773\AA~ during our monitoring period is estimated as 1.4$\pm$0.2 \AA~.  
    The scatter in the W$_\lambda$ values is of the order of error in the estimation of W$_\lambda$, thereby, indicating that after the second outburst,
    the \DIFdelbegin \DIFdel{medium surrounding the central source has stabilized.}\DIFdelend inner glowing hot part of the disc has remained stable.%DIF > \st{medium surrounding the central source has stabilized.}
    

\begin{figure*}
\centering
\includegraphics[width=0.75\textwidth]{figures/v2493cyg_phaseplot_CaII_IRT.pdf}
\caption{\label{period_IRT}  Folded phase plot of the W_{$\lambda$} of the Ca II IRT lines. The periods
obtained are 12.3 days, 9.5 days and 10.2 days respectively for $\lambda$8498\AA~, $\lambda$8542\AA~
and $\lambda$8662\AA~ lines. The folding is done using the data obtained during our entire monitoring period. \DIFaddbeginFL \DIFaddFL{The obtained periodicities are calculated with a
2 $\sigma$ confidence label.}\DIFaddendFL }
\end{figure*}



\subsubsection{NIR spectral features }

{\bf CO bandheads:} The CO (2$-$0) and (3$-$1) bandhead spectral absorption features starting at 2.29 $\mu$m are one of the defining characteristics of FUors \citep{1998apsf.book.....H}.
These overtone features are \DIFdelbegin \DIFdel{only found }\DIFdelend generally observed in many YSOs (either in emission or \DIFdelbegin \DIFdel{absorption) in the family of episodically accreting young stars (FUors/EXors}\DIFdelend in absorption) and in giants.
%DIF > \st{These overtone features are only found (either in emission or absorption) in the family of episodically accreting young stars (FUors/EXors) and in giants.} 
In the FUor/EXor family of sources, these bandhead CO features are believed to originate in the inner part of the heated disc where the temperature ranges between 2000 K $<$ T $<$ 5000 K and 
density n$_H$ is $>$ 10$^{10}$ cm$^{−3}$ \DIFdelbegin \DIFdel{\citep{2011ApJ...736...72K}}\DIFdelend \citep{1991ApJ...380..617C,2011ApJ...736...72K}. As previously reported by 
\citet[][]{2010ATel.2854....1L}  and \citet{2011ApJ...730...80M}, the CO bandhead features in V2493 Cyg are in absorption. During our monitoring period also, we have found that the CO bandhead 
features to be in absorption. The strength of the bandheads in absorption remained almost the same during our monitoring period. The absorption feature in CO bandheads therefore implies that the 
surface temperature of the inner part of the disc remained hotter than the \DIFdelbegin \DIFdel{central young star \citep{1991ApJ...380..617C}}\DIFdelend middle layer of the 
disc %DIF > \st{inner part of the accretion disc remained hotter than the central young star} 
(c.f. Figure 7 of \citealt{1991ApJ...380..617C}). \\
{\bf Metallic lines:} The metallic line of Na $\lambda$2.208 $\mu$m is not detected during our spectral monitoring. The Na $\lambda$2.208 $\mu$m if present, follows the profile of
CO bandheads in K owing to their similar ionisation potentials \citep{2009ApJ...693.1056L}.
%The \DIFaddbegin \DIFadd{metallic line of }\DIFaddend Na $\lambda$2.208 $\mu$m \DIFdelbegin \DIFdel{line is found to be in absorption in all our spectra obtained during our monitoring period. This spectral feature is observed in the NIR spectra of bona-fide FUors
%and is also found in the late-M type giants}\DIFdelend \DIFaddbegin \DIFadd{is not detected during our spectral monitoring}\DIFaddend . The Na \DIFaddbegin \DIFadd{I  }\DIFaddend $\lambda$2.208 $\mu$m \DIFdelbegin \DIFdel{line is blue-shifted in our spectra indicating that it is tracing the outflow winds coming out from the source. During our monitoring period, we have noted the gradual change in the line profile and strength of the Na line. The Na line displayed a P Cygni profile in the spectrum obtained on 2017 July 2. The line profile changed to absorption in the spectrum obtained on 2017 September 14 and remained in absorption on subsequent dates. However, we have noted that the strength of the absorption feature 
%is greatly diminished in the TANSPEC spectrum obtained on 2020 October 25 and it disappeared in the spectrum obtained on 2020 November 10. The outflow wind velocities traced by Na line decreased from 
 %$\sim-954$ km/s to $\sim-$126 km/s during our monitoring period before it disappeared from the spectra.   
%}\DIFdelend \DIFaddbegin \DIFadd{if present, follows the profile of CO bandheads in K owing to their similar ionisation potentials \citep{2009ApJ...693.1056L}.   
%}\st{The Na $\lambda$2.208 $\mu$m line is found to be in absorption in all our spectra obtained during our monitoring period. This spectral feature is observed in the NIR spectra of bona-fide FUors
%and is also found in the late-M type giants. The Na $\lambda$2.208 $\mu$m line is blue-shifted in our spectra indicating that it is tracing the outflow winds coming out from the source. During our monitoring period,
%we have noted the gradual change in the line profile and strength of the Na line. The Na line displayed a P Cygni profile in the spectrum obtained on 2017 July 2. The line profile 
%changed to absorption in the spectrum obtained on 2017 September 14 and remained in absorption on subsequent dates. However, we have noted that the strength of the absorption feature 
%is greatly diminished in the TANSPEC spectrum obtained on 2020 October 25 and it disappeared in the spectrum obtained on 2020 November 10. The outflow wind velocities traced by Na line decreased from 
% $\sim-954$ km/s to $\sim-$126 km/s during our monitoring period before it disappeared from the spectra.}\DIFaddend \\
{\bf Paschen lines:} We have also identified several Paschen lines in our NIR spectra. All the Paschen lines are found to be in absorption. The Paschen$\beta$ line is most prominent in the Paschen family and is observable in both the TIRSPEC and TANSPEC spectra. The absorption  features present in Paschen$\beta$ is one of the defining characteristics of FUors \citep{2018ApJ...861..145C}. We could detect the Paschen (6-3) spectral feature in our TANSPEC spectra.  The Paschen lines are in absorption 
\DIFdelbegin \DIFdel{and blue-shifted, indicating of the
outflowing winds from V2493 Cyg. }%DIFDELCMD < \\
%DIFDELCMD < %%%
\DIFdelend therefore indicating their origin from the inner disc due to accretion/wind physics \citep{2011ApJ...730...80M}.\\ %DIF > \st{and blue-shifted, indicating of the outflowing winds from V2493 Cyg.} \\
{\bf Brackett lines:} The hydrogen Brackett (11-4) line is detected in absorption. Previously, \citet{2010ATel.2854....1L}, have reported the observed absorption feature in the Brackett 11 line.
During our monitoring period, we have observed a weak Brackett 11 absorption feature only once with TANSPEC in the spectrum obtained on 2020 October 25. This feature is also blue-shifted, possibly indicative of similar origin like that of Paschen lines. \\
{\bf 1.083 $\mu$m He I:} During our monitoring period, we have also observed the absorption feature in He I 1.083 $\mu$m. This absorption 
feature is produced due to the resonant scattering of the 1.083 $\mu$m photons by the metastable triplet state of Helium. This metastable 
state of Helium is produced by the EUV to X-ray radiations due to accretion. The absorption feature of He I 1.083 $\mu$m is attributed to outflows generated due to accretion. 


\subsection{Correlation between equivalent width  `W$_{\lambda}$' of spectral lines}

Correlation between the W$_{\lambda}$ of different spectral lines provides an important diagnostic tool to 
probe the physical association between different regions of a PMS star undergoing outburst \citep{1992ApJS...82..247H,2013ApJ...778..116N}. This in turn help us in 
constraining/refining the various physical models that are used to describe these episodically accreting
systems. Here, we have also tried to see the correlation (Pearson correlation coefficient) between the W$_{\lambda}$ of various lines and few of them are shown in Figure \ref{f5}. 


The emission lines of the Ca II IRT originate from/or near the accretion funnels in a magnetospheric accretion in low mass YSOs
\citep{1998AJ....116..455M}. Therefore, these emission lines are found to be tightly correlated as seen in the case of the V1647 Ori \citep[r=0.88,][]{2013ApJ...778..116N}.
In case of V2493 Cyg, the Ca II IRT lines are in absorption.
Correlation between the absorption features of the Ca II IRT to our knowledge has not been studied before. We have calculated
the correlation between the absorption features of the Ca II IRT (between W$_{\lambda}$ of $\lambda$8498\AA~ with $\lambda$8542\AA~ or with 
$\lambda$8662\AA) and found that the coefficients are moderately correlated (r$\sim$0.6).
This moderate correlation is likely due to the additional physical process of the strong outflowing winds occurring with the magnetospheric accretion.
The correlation coefficient between the W$_{\lambda}$ of $\lambda$8542\AA~ line and $\lambda$8662\AA~ line is bit tighter with r=0.86.

We have found very weak correlations
between the $\lambda$8498\AA~ line of the Ca II IRT and H$\beta$ line (r$\sim$0.2) and H$\beta$ and He I $\lambda$5015\AA~/Fe II $\lambda$5018\AA~ lines (r=$-$0.28). This implies weak physical connection between
these absorbing regions. 


The Ca II IRT lines act as tracers of the accretion rate, while the O I $\lambda$7773\AA~ is used as a proxy to monitor
the disc turbulence. As both the lines originate in the BCR regions of the T Tauri stars \citep{1992ApJS...82..247H}, we
investigated the correlation between these lines and did not find any.  This could be due to no connection between the absorbing regions. We also did not find any correlation between the Na I D lines and the Fe II $\lambda$ 6496\AA~ which implies that the regions from which they originate are independent of each other. 


\begin{figure*}
\centering
\includegraphics[width=0.95\textwidth]{figures/v2493_other_correlation_plots_totn.pdf}
\caption{\label{f5} Figure showing the correlation between the W$_{\lambda}$ of the different \DIFdelbeginFL \DIFdelFL{spectral lines }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{spectroscopic features }\DIFaddendFL of V2493 Cyg. 
}
\end{figure*}


\subsection{Medium Resolution Echelle Spectra}

The medium resolution echelle spectra obtained from MRES displayed blue-shifted absorption features that trace
the outflowing disc winds. We can identify the Ca II H and K lines ($\lambda$3934\AA~ and $\lambda$3969\AA~), 
\DIFdelbegin \DIFdel{H$\varepsilon$ $\lambda$3970\AA~, }\DIFdelend %DIF > \st{H$\varepsilon$ $\lambda$3970\AA~,} 
H$\delta$ $\lambda$4102\AA~, H$\gamma$ $\lambda$4341\AA~,
H$\beta$, Na I D,  and H$\alpha$ lines, etc. 
The Ca II H 
\DIFdelbegin \DIFdel{line is found to be tracing an outflowing wind velocity
of $\sim-$450 km/s, while }\DIFdelend %DIF > \st{line is found to be tracing an outflowing wind velocity of $\sim-$450 km/s, while}
\DIFaddbegin \DIFadd{and }\DIFaddend the Ca II K line is tracing a wind velocity of around $-$75 km/s. The outflowing wind velocity as traced by the hydrogen Balmer series lines, 
\DIFdelbegin \DIFdel{H$\varepsilon$, }\DIFdelend %DIF > \st{H$\varepsilon$,} 
H$\delta$, H$\gamma$ is \DIFdelbegin \DIFdel{$\sim-$150 km/s,
}\DIFdelend %DIF > \st{$\sim-$150 km/s,}
$-$150 km/s and $-$350 km/s, respectively. The wind velocity traced by H$\beta$ is $-$250 km/s. H$\alpha$ line 
is found to be in absorption. The absorption feature in H$\alpha$ observed using MRES is consistent with the
absorption feature that we observed in our HFOSC spectra from 2019 October 28 onwards. Both the Na I D lines at 
$\lambda$5890$\AA$ and $\lambda$5896$\AA$ are blue-shifted and trace wind velocities of $\sim-155$ km/s and
$-469$ km/s respectively. Figure \ref{mres1} shows the plot of the outflowing wind features obtained from the  MRES spectrum.

We also identify two neutral metallic lines Ca I $\lambda$6122\AA~ and Fe I $\lambda$6142\AA~ in our 
MRES spectrum (cf. top panel of Figure \ref{mres2}). Previously, \citet{2015ApJ...807...84L} had identified these two lines during their high
resolution spectroscopic monitoring using HET-HRS and attributed the presence of these lines as evidence
for disc rotation. They further concluded from their spectroscopic monitoring about the steady rebuilding of the inner disc post outburst. Our detection of these two neutral metallic lines also points towards similar conclusion. 
 Bottom panel of Figure \ref{mres2} shows the evolution of the O I $\lambda$7773\AA~ during our monitoring period. 
 \DIFdelbegin \DIFdel{Variation of the W$\lambda$ }\DIFdelend %DIF > \st{Variation of the W$\lambda$ of the O I $\lambda$7773\AA~ line indicates towards the ongoing disc turbulence in V2493 Cyg.} 
 The variation of W$_{\lambda}$ of the O I $\lambda$7773\AA~ \DIFdelbegin \DIFdel{line indicates towards the 
 ongoing disc turbulence in V2493 Cyg.  }\DIFdelend is within the error bars, which therefore possibly implies towards the 
 stabilisation of the disc post the second outburst. The W$_{\lambda}$ of O I 7773\AA~ is believed to be an indicator of disc turbulence \citep{1992ApJS...82..247H}.

\begin{figure*}
\centering
\includegraphics[width=0.95\textwidth]{figures/v2493cyg_mres.pdf}
\caption{\label{mres1} MRES spectra showing \DIFdelbeginFL \DIFdelFL{blueshifted }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{blue-shifted }\DIFaddendFL absorption lines that are tracing the
outflowing winds. The gray plot represents the original spectra and the darker plot is the 3
pixel smoothed spectra of the original spectra.}
\end{figure*}


\begin{figure}
\centering
\includegraphics[width=0.45\textwidth]{figures/v2493cyg_mres_disc.eps}
\includegraphics[width=0.45\textwidth]{figures/v2493_O7773_evolve.pdf}
\caption{\label{mres2} Top panel shows the MRES absorption lines of Ca I $\lambda$6122\AA~ and
Fe I $\lambda$6142\AA~ which show the evidence of disc rotation. The gray plot represents the 
original spectra and the darker plot is the 3 pixel smoothed spectra of the original spectra.
Bottom panel shows the  evolution of the W_{$\lambda$} of O I $\lambda$7773\AA~ line which acts as a tracer for disc turbulence.} 
\end{figure}


\subsection{Outflow wind velocities }  \label{outflow_velocity}

Strongly blue-shifted absorption lines are one of the defining characteristics of bona-fide FUors. The wind features observed in V2493 Cyg 
varied with time during our monitoring period. We have calculated the outflow wind velocities of V2493 Cyg from several absorption  lines, i.e., 
H$\beta$, He I $\lambda$5015\AA~/Fe II $\lambda$5018\AA~, Mg I $\lambda$5167\AA~/Fe II 5169\AA~,  Ba II $\lambda$5853\AA~, Na I D,
Fe II $\lambda$6496\AA~, K I $\lambda$7699\AA~ and the Ca II IRT lines \citep{1998apsf.book.....H}, and these are
listed in the Table \ref{tab:velocity_log}.
We have found variation in the shape of the H$\beta$ line profile during our monitoring period.During our monitoring period, the H$\beta$ 
line was not detected on 2016 June 17 but it re-appeared on 2016 July 24. H$\beta$ was undetected again on 2016 October 13 before re-appearing 
again on 2016 November 17. The absorption profile of H$\beta$ almost 
disappeared in 2016 December 04 while it re-appeared prominently again on 2016 December 08. Similar behaviour in the H$\beta$ line evolution is 
again observed on 2018 December 12. The variation in the line profile of H$\beta$ coincided with the line profile variations of H$\alpha$, 
therefore likely pointing towards a common origin. The shape of
the line profile of He I $\lambda$5015\AA~/Fe II $\lambda$5018\AA~ also varied during our monitoring period. The He I $\lambda$5015\AA~/Fe II $\lambda$5018\AA~ displayed absorption profile till 2017 April 28. The absorption profile disappeared from our spectra on 2017 September 17 till
the end of our monitoring period upto 2021 June 14. We interpret this disappearance with caution. The disappearance maybe due to the spectral 
feature becoming too faint to be detectable in our spectrum.


During our monitoring period, the mean velocities of the Ca II IRT lines are $-$77$\pm$35, $-$87$\pm$35 and 
$-$88$\pm$37 km/s respectively. The mean velocities of H$\beta$, He I $\lambda$5015\AA~/Fe II $\lambda$5018\AA, Mg I $\lambda$5167\AA~/Fe II 5169\AA~, 
Ba II $\lambda$5853\AA~, Na I D, Fe II $\lambda$6496\AA~ and K I $\lambda$7699\AA~
lines come out to be $-$86$\pm$46, $-$115$\pm$51, $-$50$\pm$49, $-$62$\pm$38,
$-$67$\pm$38, $-$103$\pm$66 and $-$91$\pm$55 km/s respectively. The typical error in 
estimation of the velocities is $\sim$\DIFdelbegin \DIFdel{7 }\DIFdelend 25 km/s (c.f \citealt{2022ApJ...926...68G}), hence the large scatters in the velocities imply intrinsic variations
of the wind velocity as traced by the different lines. This observation is also supported by the H$\alpha$ line profile variations as described in Section \ref{halpha}.  





\begin{table*}
\centering
%\tiny 
\caption{The variation of the wind velocity \DIFaddbeginFL \DIFaddFL{(in km s$^{-1}$) }\DIFaddendFL as calculated from the various lines identified in our study during
our monitoring period. The error in estimating the velocity is $\sim$\DIFdelbeginFL \DIFdelFL{7 }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{25 }\DIFaddendFL km s$^{-1}$. The error is estimated
by taking three independent measurements of the wavelength center and then calculating the standard
deviation of the velocity which is calculated from the wavelength shift. }
\label{tab:velocity_log}
\begin{tabular}{c@{ }c@{ }c r@{ }r@{ }r@{ }r@{ }r@{ }r@{ }r@{ }r@{ }r@{  }r@{  } r@{ }}
\hline
Date       &  Julian Date   & H$\beta$    & He I/Fe II    & Mg I/Fe II       & Ba II     & Na I D   & Fe II    &  K I     &     &     Ca II IRT             &  \\
           &                &$\lambda$4861&$\lambda$5015/$\lambda$5018&$\lambda$5167/$\lambda$5169&$\lambda$5853&$\lambda$5890/6&$\lambda$6496&$\lambda$7699& $\lambda$8498 & $\lambda$8542 & $\lambda$8662 \\
           \hline
2015-05-17 &  2457160.267523 & $-$        & $-$         & $-$           & $-$20   & $-$72   & $-$68   & $-$117  & $-$82   & $-$91    &  $-$89       \\
2015-05-26 &  2457169.346111 & $-$        & $-$         & $-$           & $-$21   & $-$66   & $-$51   & $-$46   & $-$98   & $-$111   &  $-$114      \\
2015-06-10 &  2457184.332384 & $-$66      & $-$71       & $-$29         & $-$     & $-$14   & $-$70   & $-$84   & $-$94   & $-$101   &  $-$112      \\
2015-08-18 &  2457253.342766 & $-$137     & $-$110      & $-$103        & $-$     & $-$54   & $-$65   & $-$94   & $-$97   & $-$129   &  $-$142      \\
2015-09-27 &  2457293.279664 & $-$84      & $-$40       & $-$14         & $-$82   & $-$78   & $-$12   & $-$86   & $-$61   & $-$65    &  $-$72       \\
2015-10-12 &  2457308.150961 & $-$53      & $-$79       & $-$40         & $-$     & $-$34   & $-$20   & $-$30   & $-$50   & $-$65    &  $-$77       \\
2015-11-10 &  2457337.234954 & $-$165     & $-$193      & $-$45         & $-$70   & $-$84   & $-$12   & $-$     & $-$     & $-$      &  $-$         \\
2016-01-20 &  2457408.048056 & $-$106     & $-$154      & $-$33         & $-$     & $-$75   & $-$82   & $-$99   & $-$106  & $-$107   &  $-$124      \\
2016-03-03 &  2457450.448137 & $-$        & $-$         & $-$           & $-$     & $-$13   & $-$     & $-$17   & $-$47   & $-$53    &  $-$72       \\
2016-03-15 &  2457463.448137 & $-$15      & $-$75       & $-$18         & $-$13   & $-$79   & $-$51   & $-$67   & $-$88   & $-$95    &  $-$94       \\
2016-06-17 &  2457557.416366 & $-$        & $-$         & $-$           & $-$28   & $-$78   & $-$188  & $-$199  & $-$155  & $-$169   &  $-$175      \\
2016-07-24 &  2457594.171053 & $-$106     & $-$162      & $-$16         & $-$29   & $-$86   & $-$121  & $-$91   & $-$25   & $-$      &  $-$10       \\
2016-09-26 &  2457658.136389 & $-$48      & $-$37       & $-$22         & $-$18   & $-$113  & $-$40   & $-$36   & $-$     & $-$      &  $-$        \\
2016-10-05 &  2457667.278981 & $-$        & $-$         & $-$           & $-$46   & $-$56   & $-$93   & $-$31   & $-$     & $-$      &  $-$        \\
2016-10-13 &  2457675.187049 & $-$        & $-$         & $-$           & $-$103  & $-$134  & $-$169  & $-$184  & $-$105  & $-$104   &  $-$100      \\
2016-11-17 &  2457710.142685 & $-$135     & $-$231      & $-$12         & $-$158  & $-$156  & $-$50   & $-$49   & $-$25   & $-$32    &  $-$30       \\
2016-12-04 &  2457727.101065 & $-$        & $-$161      & $-$83         & $-$57   & $-$56   & $-$48   & $-$115  & $-$84   & $-$73    &  $-$91       \\
2016-12-08 &  2457731.166157 & $-$71      & $-$105      & $-$64         & $-$96   & $-$52   & $-$85   & $-$53   & $-$58   & $-$51    &  $-$57       \\
2018-08-13 &  2458344.283194 & $-$85      & $-$148      & $-$59         & $-$130  & $-$22   & $-$130  & $-$124  & $-$78   & $-$72    &  $-$81       \\
2018-11-06 &  2458429.140617 & $-$101     & $-$140      & $-$15         & $-$61   & $-$56   & $-$32   & $-$51   & $-$11   & $-$36    &  $-$68       \\
2018-12-12 &  2458465.125059 & $-$24      & $-$68       & $-$67         & $-$     & $-$97   & $-$56   & $-$37   & $-$19   & $-$23    &  $-$17       \\
2018-12-25 &  2458478.104021 & $-$40      & $-$73       & $-$10         & $-$114  & $-$57   & $-$16   & $-$27   & $-$     & $-$      &  $-$56       \\
2019-10-28 &  2458785.225682 & $-$        & $-$         & $-$           & $-$85   & $-$31   & $-$209  & $-$172  & $-$115  & $-$111   &  $-$116      \\
2017-04-25 &  2457869.32894  & $-$68      & $-$89       & $-$62         & $-$51   & $-$67   & $-$194  & $-$160  & $-$131  & $-$134   &  $-$139      \\
2017-04-28 &  2457872.27083  & $-$90      & $-$110      & $-$44         & $-$57   & $-$27   & $-$128  & $-$     & $-$     & $-$      &  $-$         \\
2017-07-03 &  2457938.32894  & $-$        & $-$         & $-$29         & $-$31   & $-$17   & $-$126  & $-$36   & $-$     & $-$      &  $-$       \\
2017-08-22 &  2457988.32894  & $-$        & $-$         & $-$           & $-$47   & $-$174  & $-$256  & $-$175  & $-$73   & $-$81   &  $-$100      \\
2017-09-17 &  2458014.32894  & $-$198     & $-$         & $-$245        & $-$95   & $-$57   & $-$221  & $-$179  & $-$78   & $-$118  &  $-$99       \\
2021-06-14 &  2459379.53727  & $-$55      & $-$142      & $-$61         & $-$28   & $-$48   & $-$118  & $-$108  & $-$102  & $-$107  &  $-$87       \\

\hline       
\end{tabular}
\end{table*}





\section{Discussion and Conclusion} \label{pt4}




V2493 Cyg is a bonafide FUor which underwent its first outburst in the summer of 2010 and then
transitioned to a short intermediate quiescent stage before re-brightening to maximum brightness in 2012 April. 
We have carried out our near simultaneous spectro-photometric monitoring from 2013 September 27 till 2021 June 14. During our monitoring period {\bf spanning between 2015 and 2019}, V2493 Cyg
dimmed by $\sim$0.6 mag in V-band from its peak V-band magnitude on 2010 August {\bf at an average rate of $\sim$27.6 $\pm$ 5.6 mmag/yr.} \st{We have calculated the average dimming 
rate between 2015 and 2019 to be of $\sim$27.6 $\pm$ 5.6  mmag/yr.} The average value of the decay rate for V2493 Cyg is of the same order as that
of FU Ori and BBW 76 at 14mmag/yr and 23 mmag/yr, respectively \citep{2014prpl.conf..387A}. The similar
timescales of the decay rates therefore possibly point towards the occurrence of similar relaxing 
phenomenon in V2493 Cyg as that in FU Ori and BBW 76. 
This is typical behaviour of FU Ori type objects post outburst. \DIFdelbegin \DIFdel{The }\DIFdelend \DIFaddbegin \DIFadd{As the }\DIFaddend inner disc of FU Ori type stars depletes, and it takes around $\sim$100 years \DIFdelbegin \DIFdel{to replenish again to trigger another outburst }\DIFdelend \DIFaddbegin {\bf \DIFadd{for the inner part of the disc to be completely depleted}} %DIF > \st{to replenish again to trigger another outburst} 
\DIFaddend \citep{2014prpl.conf..387A}.
Our simultaneous optical $V$, $R$ and $I_C$ band photometry revealed significant color changes in the Phase 6
compared to the previous phases with V$-$R color and V$-$I$_C$ color becoming redder by 0.14 and 0.32 mag,
respectively. This feature is also evident in the multi-epoch SEDs where the slope at the optical regime \DIFdelbegin \DIFdel{became
}\DIFdelend \DIFaddbegin \DIFadd{has become
}\DIFaddend steeper indicating reddening of the optical colors. \DIFdelbegin \DIFdel{Investigating this color change by the method of reddening invariant color analysis points towards that this reddening is not due to the change in the extinction events but due to a gradual decline of the physical process (accretion rate) that had triggered the second outburst. Combining our NIR photometric data with the previously published NIR data revealed two distinct clustering of V2493 Cyg in the NIR CMD planewith one clustering corresponding to Phase 1 and 2 and the other corresponds to Phase 6 of the LC. In the NIR CC diagram, we note the excursion of }\DIFdelend \DIFaddbegin {\bf \DIFadd{We have further investigated the color change using the theoretical models 
developed by \citet{2022ApJ...936..152L}. According to their model, PMS stars accreting in the ``FUor regime" occupy certain locus in the optical
CMD plane. Our analysis reveals that }\DIFaddend V2493 Cyg \DIFdelbegin \DIFdel{along the reddening vectors during the Phase 1 and Phase 2 of the LC. During Phase 6, the
position of }\DIFdelend \DIFaddbegin \DIFadd{is still accreting in the ``FUor regime". The reddening of the optical colors is likely due to the
expansion of the emitting region around }\DIFaddend V2493 Cyg\DIFdelbegin \DIFdel{is around the CTT locus. This can be likely explained by change in accretion rate or change in dust clump occultation or a combination of both, thereby further reinforcing our optical color analysis conclusions.}\DIFdelend \DIFaddbegin \DIFadd{. Similar conclusion has been derived by \citet{2021Symm...13.2433S} in their study. The NIR 
color evolution also follows the trend of the optical colors which possibly hints towards similar conclusion as that of the optical colors.}} 
%DIF > \st{Investigating this color change by the method of reddening invariant color analysis points towards that this reddening is not due to the change in the extinction events but due to a gradual decline of the physical process (accretion rate) that had triggered the second outburst.
%DIF > Combining our NIR photometric data with the previously published NIR data revealed two distinct clustering of V2493 Cyg in the NIR CMD plane with one clustering corresponding to Phase 1 and 2 and the other corresponds to Phase 6 of the LC. In the NIR CC diagram, we note the excursion of V2493 Cyg   along the reddening vectors during the Phase 1 and Phase 2 of the LC. During Phase 6, the position of V2493 Cyg is around the CTT locus. This can be likely explained by change in accretion rate or change in dust clump occultation or a combination of both, thereby further reinforcing our optical color analysis conclusions.}
\DIFaddend 

\textcolor{red}{The physical origins of the optical color evolution of V2493 Cyg was further studied using the recently developed theoretical models based on the optical CMD parameter space by \citep{2022ApJ...936..152L}. The isomass curves divides the regions of the optical CMD plane into regions based on the nature of accretion. The evolution of optical colors during our monitoring reveals that V2493 is still accreting via the boundary layer accretion, the so called “FUor regime”. Therefore, the reddening of the optical colors is likely due to the expansion of the emitting region around V2493 Cyg. Similar conclusion has been derived by \citet{2021Symm...13.2433S} in their study. The NIR color evolution also follows the trend of the optical colors which possibly hints towards a similar conclusion as that of the optical colors.
}

The most interesting photometric evolution of V2493 Cyg is its MIR color evolution. While the optical colors became redder in Phase 6, we have found that the MIR colors $W1-W2$, obtained from the 
NEOWISE survey, became bluer.  %The MIR colors also show a short scale variations of the order of days. Previously, such day scale color variations at the optical regime have been reported 
%by \citet{2015AJ....149...73B}. \DIFdelbegin \DIFdel{We have also seen from the SED analysis that MIR part of the SED has become
%steeper which }\DIFdelend %DIF > \st{We have also seen from the SED analysis that MIR part of the SED has become steeper which can be possibly attributed to the gradual weakening of the physical process that had driven the second outburst.}
\DIFaddbegin {\bf \DIFadd{The blueing of the MIR colors as observed in the case of V2493 Cyg }\DIFaddend can be possibly attributed to the \DIFdelbegin \DIFdel{gradual weakening of the physical process that had driven 
the second outburst. }\DIFdelend \DIFaddbegin \DIFadd{brightening of the disc due to the boundary layer accretion \citep{2022ApJ...936..152L}. }}
\DIFaddend 


        Combining our spectroscopic data with the previously published data by
        \citet{2015ApJ...807...84L}, we see that there is a gradual transition from the P-Cygni profile to 
        absorption feature in the Ca II $\lambda$8498 \AA~ line. The remaining two lines of the Ca II IRT 
        \DIFdelbegin \DIFdel{is }\DIFdelend \DIFaddbegin \DIFadd{are }\DIFaddend also found to be in absorption during our monitoring period. Such transition to the absorption
        features points towards \DIFdelbegin \DIFdel{the dominance of the outflowing wind over the physical process that triggered
        the second outburst. Our periodanalysis of the W$_\lambda$ of the Ca II IRT revealed weak
        periodicities of $\sim$ 12.3 days, 9.5 days and 10.2 days respectively. Such periodicities possibly
        implies at the changing of the continuum levels and is also observed in the small scale magnitude
        variations in the photometric I$_C$ band light curve. Similar conclusions have been made in the case of
        another well studied source V1647 Ori by \citet{2013ApJ...778..116N}.
        This view is also supported by the evolution of the H$\alpha$ line.}\DIFdelend \DIFaddbegin {\bf \DIFadd{the heavy outflow regime during our monitoring period.}} 
%DIF >         \st{the dominance of the outflowing wind over the physical process that triggered the second outburst.} 
%DIF >         \st{Our period analysis of the W$_\lambda$ of the Ca II IRT revealed weak
%DIF >         periodicities of $\sim$ 12.3 days, 9.5 days and 10.2 days respectively. Such periodicities possibly
%DIF >         implies at the changing of the continuum levels and is also observed in the small scale magnitude
%DIF >         variations in the photometric I$_C$ band light curve. Similar conclusions have been made in the case of
%DIF >         another well studied source V1647 Ori by} \citet{2013ApJ...778..116N}.
%DIF >         \st{This view is also supported by the evolution of the H$\alpha$ line.} 
        \DIFaddend Combining the results of the
        evolution of H$\alpha$ line during our monitoring period with that of \citet{2011ApJ...730...80M}, we
        find that the emission feature evolved into Type II-B, Type-II R, \DIFdelbegin \DIFdel{P Cygni }\DIFdelend \DIFaddbegin \DIFadd{P-Cygni }\DIFaddend profile and absorption
        features as categorised by the H$\alpha$ atlas of \citet{1996A&AS..120..229R}. Theoretical modelling 
        of these variety of line profiles by \DIFdelbegin \DIFdel{\citet{2006MNRAS.370..580K} reveals that the emission line
        is produced by magnetospheric accretion with weak disc winds with the remaining profiles are produced
        in a hybrid model involving magnetospheric accretion and outflowing disc winds with }\DIFdelend \DIFaddbegin \DIFadd{\citet{1990ApJ...349..168H,2006MNRAS.370..580K} reveals }{\bf \DIFadd{that the observed profiles is a result 
        of the outflowing winds modulated by }\DIFaddend variable wind acceleration.\DIFaddbegin } 
%DIF >         \st{emission line is produced by magnetospheric accretion with weak disc winds with the remaining profiles are produced
%DIF >         in a hybrid model involving magnetospheric accretion and outflowing disc winds with variable wind acceleration.} 
        \DIFaddend The temperature of the systems also varies in between 5000 K to 7500 K in the aforementioned
        different models. These variations can also be observed in the R-band LC of V2493 Cyg.
        We have also studied the evolution of the O I $\lambda$7773 
        \AA~ line and found that the scatter in its W$_{\lambda}$ is of the order of the error in estimation
        of W$_{\lambda}$. This implies at possible stabilization of the disc after second outburst. Previous
        studies on V1647 Ori and V899 Mon by \citet{2013ApJ...778..116N,2015ApJ...815....4N} and Gaia 20eae by \citet{2022ApJ...926...68G} have 
        revealed that this line acts as tracer of disc turbulence. Any sudden
        variations of the W$_{\lambda}$ of 
        O I $\lambda$7773\AA~ line point towards the possible transition between active and quiescent
        states. This view is also enhanced by the presence of the neutral metallic lines of calcium and iron
        at $\lambda$6122 and $\lambda$6142\AA~ respectively as observed in the
        MRES spectrum.  These lines have attributed as signatures of disc rotation by \citet{2015ApJ...807...84L} which they stated as evidence 
        for the steady re-building of the inner disc post the second outburst.
        The NIR spectra of V2493 Cyg consist of the blue-shifted absorption features indicative of the outflowing winds from the source. The 
        \DIFdelbegin \DIFdel{two }\DIFdelend most notable spectral features that were not detected
        in the spectrum of V2493 Cyg are the Br$\gamma$ 2.16 $\mu$m\DIFdelbegin \DIFdel{and the He I 1.083 $\mu$m}\DIFdelend . Br$\gamma$ is an important tracer of the accretion rate and is typically 
        observed in highly accreting T Tauri stars,
        though it is absent in many FUors \citep{2015ApJ...815....4N}. \DIFaddbegin \DIFadd{In the NIR spectrum, we have detected the He I 1.083 $\mu$m feature. }\DIFaddend The 
        He I 1.083 $\mu$m acts a proxy indicator for the outflowing winds generated due to the enhanced accretion rate \citep{2022ApJ...926...68G}. \DIFaddbegin {\bf \DIFaddend Non-detection of \DIFdelbegin \DIFdel{these two lines likely indicate }\DIFdelend \DIFaddbegin \DIFadd{the Br$\gamma$ line in emission further reinforces the notion that V2493 Cyg is 
        likely accreting via boundary layer accretion which is in conformity with }\DIFaddend the evolution of V2493 Cyg \DIFdelbegin \DIFdel{away from the 
        accretion dominant regime. }\DIFdelend \DIFaddbegin \DIFadd{in the 
        optical CMD plane. The NIR spectroscopic features of CO bandheads display almost no variations during our monitoring. Therefore, it can
        be empirically stated that there has been no appreciable change in accretion rate post second outburst as the strength of the
        bandheads is directly related to the accretion rate \citep{1991ApJ...380..617C}. }} %DIF > \st{the evolution of V2493 Cyg away from the accretion dominant regime.} 
\DIFaddend 


\acknowledgments

We thank the anonymous reviewer for valuable comments which greatly improved the scientific content of the paper.
We thank the staff at the 1.3m DFOT and 3.6m DOT, Devasthal (ARIES), for their co$-$operation during observations.
It is a pleasure to thank the members of 3.6m DOT team and IR astronomy group at TIFR for their support
during TANSPEC observations. TIFR$-$ARIES Near Infrared Spectrometer (TANSPEC) was built in collaboration with TIFR,
ARIES and MKIR, Hawaii for the DOT. 
We thank the staff of IAO, Hanle and CREST, Hosakote, that made these observations
possible. The facilities at IAO and CREST are operated by the Indian
Institute of Astrophysics. We also thank the staff at NARIT for the successful observations. 
We acknowledge with thanks the variable star observations from the AAVSO International Database contributed by observers worldwide and used in this research.
SS, NP, RY  acknowledge  the support of the Department of Science  and Technology,  Government of India, under project No. DST/INT/Thai/P-15/2019.
DKO acknowledges the support of the Department of Atomic Energy, Government of India, under Project Identification No. RTI 4002.
JPN and DKO acknowledge the support of the Department of Atomic Energy, Government of India, under project Identification No. RTI 4002.

%% To help institutions obtain information on the effectiveness of their 
%% telescopes the AAS Journals has created a group of keywords for telescope 
%% facilities.
%
%% Following the acknowledgments section, use the following syntax and the
%% \facility{} or \facilities{} macros to list the keywords of facilities used 
%% in the research for the paper.  Each keyword is check against the master 
%% list during copy editing.  Individual instruments can be provided in 
%% parentheses, after the keyword, but they are not verified.

\vspace{5mm}
\DIFdelbegin %DIFDELCMD < \facilities{2m HCT (HFOSC \& TIRSPEC), 2.4m TNO (MRES), 3.6m DOT (TANSPEC), ZTF, AAVSO, 1.3m DFOT, PTF}
%DIFDELCMD < %%%
\DIFdelend \DIFaddbegin \facilities{2m HCT (HFOSC \& TIRSPEC), 2.4m TNO (MRES), 3.6m DOT (TANSPEC), ZTF, AAVSO, 1.3m DFOT, PTF, AAVSO}
\DIFaddend 

%% Similar to \facility{}, there is the optional \software command to allow 
%% authors a place to specify which programs were used during the creation of 
%% the manuscript. Authors should list each code and include either a
%% citation or url to the code inside ()s when available.

\software{astropy \citep{2013A&A...558A..33A},  
          IRAF \citep{1986SPIE..627..733T,1993ASPC...52..173T}, 
          DAOPHOT-II \citep{1987PASP...99..191S}
          }
\DIFdelbegin %DIFDELCMD < 

%DIFDELCMD < %%%
\DIFdelend %DIF > \newpage
%% Appendix material should be preceded with a single \appendix command.
%% There should be a \section command for each appendix. Mark appendix
%% subsections with the same markup you use in the main body of the paper.

%% Each Appendix (indicated with \section) will be lettered A, B, C, etc.
%% The equation counter will reset when it encounters the \appendix
%% command and will number appendix equations (A1), (A2), etc. The
%% Figure and Table counter will not reset.

\bibliography{v2493cyg}{}
\bibliographystyle{aasjournal}

\appendix

\section{FIGURES 5 and 6, to be kept in ONLINE form.}

\setcounter{figure}{4}

\begin{figure}
\centering
\includegraphics[width=0.95\textwidth]{figures/v2493cyg_norm_spectra_20150517.pdf}
\includegraphics[width=0.95\textwidth]{figures/v2493cyg_norm_spectra_20150526.pdf}
\includegraphics[width=0.95\textwidth]{figures/v2493cyg_norm_spectra_20150610.pdf}
\includegraphics[width=0.95\textwidth]{figures/v2493cyg_norm_spectra_20150818.pdf}
\includegraphics[width=0.95\textwidth]{figures/v2493cyg_norm_spectra_20150927.pdf}
\includegraphics[width=0.95\textwidth]{figures/v2493cyg_norm_spectra_20151012.pdf}
\includegraphics[width=0.95\textwidth]{figures/v2493cyg_norm_spectra_20160120.pdf}
\includegraphics[width=0.95\textwidth]{figures/v2493cyg_norm_spectra_20160303.pdf}
\includegraphics[width=0.95\textwidth]{figures/v2493cyg_norm_spectra_20160315.pdf}
\caption{\label{all_spectra1} Normalised spectra of V2493 Cyg of all the dates obtained during our monitoring period using HFOSC ($\sim$0.4-0.9 $\mu$m), TIRSPEC ($\sim$1.0-2.4 $\mu$m) on 2m HCT and TANSPEC ($\sim$0.65-2.4 $\mu$m) on 3.6m DOT. The lines that are used for the present study has been marked.}
\end{figure}
\setcounter{figure}{4}
\begin{figure}
\centering
\includegraphics[width=0.95\textwidth]{figures/v2493cyg_norm_spectra_20160724.pdf}
\includegraphics[width=0.95\textwidth]{figures/v2493cyg_norm_spectra_20160926.pdf}
\includegraphics[width=0.95\textwidth]{figures/v2493cyg_norm_spectra_20161005.pdf}
\includegraphics[width=0.95\textwidth]{figures/v2493cyg_norm_spectra_20161013.pdf}
\includegraphics[width=0.95\textwidth]{figures/v2493cyg_norm_spectra_20161117.pdf}
\includegraphics[width=0.95\textwidth]{figures/v2493cyg_norm_spectra_20161204.pdf}
\includegraphics[width=0.95\textwidth]{figures/v2493cyg_norm_spectra_20161208.pdf}
\includegraphics[width=0.95\textwidth]{figures/v2493cyg_norm_spectra_20170425.pdf}
\includegraphics[width=0.95\textwidth]{figures/v2493cyg_norm_spectra_20170703.pdf}
\caption{\label{all_spectra2} Contd.}
\end{figure}

\setcounter{figure}{4}
\begin{figure}
\centering
\includegraphics[width=0.95\textwidth]{figures/v2493cyg_norm_spectra_20170822.pdf}
\includegraphics[width=0.95\textwidth]{figures/v2493cyg_norm_spectra_20170917.pdf}
\includegraphics[width=0.95\textwidth]{figures/v2493cyg_norm_spectra_20180813.pdf}
\includegraphics[width=0.95\textwidth]{figures/v2493cyg_norm_spectra_20181106.pdf}
\includegraphics[width=0.95\textwidth]{figures/v2493cyg_norm_spectra_20181212.pdf}
\includegraphics[width=0.95\textwidth]{figures/v2493cyg_norm_spectra_20181225.pdf}
\includegraphics[width=0.95\textwidth]{figures/v2493cyg_norm_spectra_20191028.pdf}
\includegraphics[width=0.95\textwidth]{figures/v2493cyg_norm_spectra_20210614.pdf}
\includegraphics[width=0.95\textwidth]{figures/v2493cyg_norm_spectra_20170428.pdf}
\caption{\label{all_spectra3} Contd. }
\end{figure}


\setcounter{figure}{4}
\begin{figure*}
\centering
\includegraphics[width=0.95\textwidth]{figures/v2493cyg_norm_nir_spectra_20140307.pdf}
\includegraphics[width=0.95\textwidth]{figures/v2493cyg_norm_nir_spectra_20140604.pdf}
\includegraphics[width=0.95\textwidth]{figures/v2493cyg_norm_nir_spectra_20140702.pdf}
\includegraphics[width=0.95\textwidth]{figures/v2493cyg_norm_nir_spectra_20140824.pdf}
\includegraphics[width=0.95\textwidth]{figures/v2493cyg_norm_nir_spectra_20140825.pdf}
\includegraphics[width=0.95\textwidth]{figures/v2493cyg_norm_nir_spectra_20140925.pdf}
\includegraphics[width=0.95\textwidth]{figures/v2493cyg_norm_nir_spectra_20140926.pdf}
\includegraphics[width=0.95\textwidth]{figures/v2493cyg_norm_nir_spectra_20141121.pdf}
\includegraphics[width=0.95\textwidth]{figures/v2493cyg_norm_nir_spectra_20141122.pdf}
\caption{\label{appndx3} Contd. }
\end{figure*}


\setcounter{figure}{4}
\begin{figure*}
\centering
\includegraphics[width=0.95\textwidth]{figures/v2493cyg_norm_nir_spectra_20150427.pdf}
\includegraphics[width=0.95\textwidth]{figures/v2493cyg_norm_nir_spectra_20150526.pdf}
\includegraphics[width=0.95\textwidth]{figures/v2493cyg_norm_nir_spectra_20150623.pdf}
\includegraphics[width=0.95\textwidth]{figures/v2493cyg_norm_nir_spectra_20150727.pdf}
\includegraphics[width=0.95\textwidth]{figures/v2493cyg_norm_nir_spectra_20150817.pdf}
\includegraphics[width=0.95\textwidth]{figures/v2493cyg_norm_nir_spectra_20151013.pdf}
\includegraphics[width=0.95\textwidth]{figures/v2493cyg_norm_nir_spectra_20161208.pdf}
\includegraphics[width=0.95\textwidth]{figures/v2493cyg_norm_nir_spectra_20170702.pdf}
\includegraphics[width=0.95\textwidth]{figures/v2493cyg_norm_nir_spectra_20170914.pdf}
\caption{\label{appndx4} Contd. }
\end{figure*}

\setcounter{figure}{4}
\begin{figure}
\centering
\includegraphics[width=0.95\textwidth]{figures/v2493cyg_norm_nir_spectra_20181107.pdf}
\DIFdelbeginFL %DIFDELCMD < \includegraphics[width=0.95\textwidth]{figures/tanspec_v2493cyg_nir_20201025.pdf}
%DIFDELCMD < \includegraphics[width=0.95\textwidth]{figures/tanspec_v2493cyg_nir_20201110.pdf}
%DIFDELCMD < %%%
\DIFdelendFL \DIFaddbeginFL \includegraphics[width=0.95\textwidth]{figures/tanspec_v2493cyg_nir_20201025new.pdf}
\includegraphics[width=0.95\textwidth]{figures/tanspec_v2493cyg_nir_20201110new.pdf}
\DIFaddendFL \caption{\label{appndx5} Contd. }
\end{figure}


%\begin{figure*}
%\centering
%\includegraphics[width=0.95\textwidth]{figures/v2493cyg_norm_nir_spectra_20140307.pdf}
%\includegraphics[width=0.95\textwidth]{figures/v2493cyg_norm_nir_spectra_20140604.pdf}
%\includegraphics[width=0.95\textwidth]{figures/v2493cyg_norm_nir_spectra_20140702.pdf}
%\includegraphics[width=0.95\textwidth]{figures/v2493cyg_norm_nir_spectra_20140824.pdf}
%\includegraphics[width=0.95\textwidth]{figures/v2493cyg_norm_nir_spectra_20140825.pdf}
%\includegraphics[width=0.95\textwidth]{figures/v2493cyg_norm_nir_spectra_20140925.pdf}
%\includegraphics[width=0.95\textwidth]{figures/v2493cyg_norm_nir_spectra_20140926.pdf}
%\includegraphics[width=0.95\textwidth]{figures/v2493cyg_norm_nir_spectra_20141121.pdf}
%\includegraphics[width=0.95\textwidth]{figures/v2493cyg_norm_nir_spectra_20141122.pdf}
%\caption{\label{appndx3} Contd. }
%\end{figure*}


%\begin{figure*}
%\centering
%\includegraphics[width=0.95\textwidth]{figures/tanspec_v2493cyg_nir_20201025.pdf}
%\includegraphics[width=0.95\textwidth]{figures/tanspec_v2493cyg_nir_20201110.pdf}
%\caption{\label{appndxn3} Contd. }
%\end{figure*}


\setcounter{figure}{5}

\begin{figure}
\centering
\includegraphics[width=0.95\textwidth]{figures/v2493cyg_Hbeta_line_evolve_plotn1.pdf}
\includegraphics[width=0.95\textwidth]{figures/v2493cyg_HeI_line_evolve_plotn.pdf}
\includegraphics[width=0.95\textwidth]{figures/v2493cyg_MgI5167_line_evolve_plot.pdf}
\includegraphics[width=0.95\textwidth]{figures/v2493cyg_NaD_line_evolve_plotn.pdf}
\caption{\label{appndx1} The time evolution of the different line profiles in the spectra of V2493 Cyg during our monitoring period.
%Top panel shows the evolution of H$\beta$ during our monitoring period. Middle panel shows the evolution of the evolution of HeI $\lambda$5018 $\AA$ during our monitoring period. Bottom panel shows the evolution of MgI $\lambda$5167 $\AA$ during our monitoring period.
}
\end{figure}



\setcounter{figure}{5}
\begin{figure*}
\centering
%\includegraphics[width=0.95\textwidth]{figures/v2493cyg_NaD_line_evolve_plotn.pdf}
\DIFdelbeginFL %DIFDELCMD < \includegraphics[width=0.95\textwidth]{figures/v2493cyg_Fe6496A_line_evolve_plot.pdf}
%DIFDELCMD < %%%
\DIFdelendFL \DIFaddbeginFL \includegraphics[width=0.95\textwidth]{figures/v2493cyg_Fe6496A_line_evolve_plot_new1.pdf}
\DIFaddendFL \includegraphics[width=0.95\textwidth]{figures/v2493cyg_KI7699A_line_evolve_plot.pdf}
\DIFdelbeginFL %DIFDELCMD < \includegraphics[width=0.95\textwidth]{figures/v2493cyg_O7773A_line_evolve_plot.pdf}
%DIFDELCMD < \includegraphics[width=0.95\textwidth]{figures/v2493cyg_CaIIIRT_line_evolve_plot.pdf}
%DIFDELCMD < %%%
\DIFdelendFL \DIFaddbeginFL \includegraphics[width=0.95\textwidth]{figures/v2493cyg_O7773A_line_evolve_plot_new1.pdf}
\includegraphics[width=0.95\textwidth]{figures/v2493cyg_CaIIIRT_line_evolve_plot_new1.pdf}
\DIFaddendFL \caption{\label{appndx2} Contd.
%Top panel shows the evolution of Na D line $\lambda$5890/6 $\AA$ during 
%our monitoring period. Middle panel shows the evolution of the evolution of Fe I$\lambda$6496 
%$\AA$ during our monitoring period. Bottom panel shows the evolution of Ca II IRT during our 
%monitoring period.
}
\end{figure*}



\setcounter{figure}{5}

\begin{figure}
\centering
\includegraphics[width=0.95\textwidth]{figures/v2493cyg_norm_nir_spectra_evolve_CO.pdf}
\DIFdelbeginFL %DIFDELCMD < \includegraphics[width=0.95\textwidth]{figures/v2493cyg_norm_nir_spectra_evolve_Na2p2.pdf}
%DIFDELCMD < \includegraphics[width=0.95\textwidth]{figures/v2493cyg_norm_nir_spectra_evolve_Paschenbeta.pdf}
%DIFDELCMD < %%%
\DIFdelendFL %DIF > \includegraphics[width=0.95\textwidth]{figures/v2493cyg_norm_nir_spectra_evolve_Na2p2.pdf}
\DIFaddbeginFL \includegraphics[width=0.95\textwidth]{figures/v2493cyg_norm_nir_spectra_evolve_HeI.pdf}
\includegraphics[width=0.95\textwidth]{figures/v2493cyg_norm_nir_spectra_evolve_Paschenbeta1.pdf}
\DIFaddendFL \caption{\label{appndx5} Contd.
%The time evolution of the different line profiles in the spectra of V2493 Cyg during our monitoring period. Complete set of plots are provided as a figure set in the online journal. 
}
\end{figure}



%\begin{figure*}
%\centering
%\includegraphics[width=0.95\textwidth]{figures/v2493cyg_phaseplot_CaII_IRT.pdf}
%\caption{\label{period_IRT}  Folded phase plot of the W_{$\lambda$} of the Ca II IRT lines. The periods
%obtained are 12.3 days, 9.5 days and 10.2 days respectively for $\lambda$8498$\AA$, $\lambda$8542$\AA$
%and $\lambda$8662$\AA$ lines. The folding is done using the data obtained during our entire monitoring period.}
%\end{figure*}



%% For this sample we use BibTeX plus aasjournals.bst to generate the
%% the bibliography. The sample63.bib file was populated from ADS. To
%% get the citations to show in the compiled file do the following:
%%
%% pdflatex sample63.tex
%% bibtext sample63
%% pdflatex sample63.tex
%% pdflatex sample63.tex


%% This command is needed to show the entire author+affiliation list when
%% the collaboration and author truncation commands are used.  It has to
%% go at the end of the manuscript.
%\allauthors

%% Include this line if you are using the \added, \replaced, \deleted
%% commands to see a summary list of all changes at the end of the article.
%\listofchanges

\end{document}

% End of file `sample63.tex'.
2.0m HCT TIRSPEC & 2014 Nov 28 & 2,456,990 & $J,H,K_S$ &  20$\times$ 3 $\times$ 5 dither, 15$\times$ 3 $\times$ 5 dither, 20$\times$ 3 $\times$ 5 dither                \\


